Robust preconditioning for a mixed formulation of phase-field fracture problems

In this work, we consider fracture propagation in nearly incompressible and (fully) incompressible materials using a phase-field formulation. We use a mixed form of the elasticity equation to overcome volume locking effects and develop a robust, nonlinear and linear solver scheme and preconditioner for the resulting system. The coupled variational inequality system, which is solved monolithically, consists of three unknowns: displacements, pressure, and phase-field. Nonlinearities due to coupling, constitutive laws, and crack irreversibility are solved using a combined Newton algorithm for the nonlinearities in the partial differential equation and employing a primal-dual active set strategy for the crack irreverrsibility constraint. The linear system in each Newton step is solved iteratively with a flexible generalized minimal residual method (GMRES). The key contribution of this work is the development of a problem-specific preconditioner that leverages the saddle-point structure of the displacement and pressure variable. Four numerical examples in pure solids and pressure-driven fractures are conducted on uniformly and locally refined meshes to investigate the robustness of the solver concerning the Poisson ratio as well as the discretization and regularization parameters.

==> Data/cod_exact.csv <==
x,cod_exact,cod_exact_04999
-1.5,0,0
-1.46875,0,0
-1.4375,0,0
-1.40625,0,0
-1.375,0,0
-1.34375,0,0
-1.3125,0,0
-1.28125,0,0
-1.25,0,0
-1.21875,0,0
-1.1875,0,0
-1.15625,0,0
-1.125,0,0
-1.09375,0,0
-1.0625,0,0
-1.03125,0,0
-1,0,0
-0.96875,0.000476235,0.000372108380995
-0.9375,0.000668132,0.00052204749911
-0.90625,0.000811665,0.000634197786469
-0.875,0.000929516,0.000726281192315
-0.84375,0.00103053,0.00080521190079
-0.8125,0.00111929,0.000874558366806
-0.78125,0.0011985,0.000936452222829
-0.75,0.00126996,0.000992289015986
-0.71875,0.00133492,0.001043041952064
-0.6875,0.00139427,0.001089421788473
-0.65625,0.00144872,0.001131966187457
-0.625,0.0014988,0.001171093234037
-0.59375,0.00154493,0.001207135275345
-0.5625,0.00158745,0.001240361269983
-0.53125,0.00162665,0.001270992086551
-0.5,0.00166277,0.001299211293437
-0.46875,0.001696,0.001325172963362
-0.4375,0.0017265,0.001349007441629
-0.40625,0.00175442,0.001370825688857
-0.375,0.00177989,0.001390722602752
-0.34375,0.00180299,0.001408779593582
-0.3125,0.00182384,0.001425066603951
-0.28125,0.00184249,0.001439643707662
-0.25,0.00185903,0.00145256238463
-0.21875,0.0018735,0.001463866542546
-0.1875,0.00188595,0.001473593337541
-0.15625,0.00189641,0.001481773832748
-0.125,0.00190494,0.001488433523979
-0.09375,0.00191154,0.001493592754437
-0.0625,0.00191625,0.001497267034907
-0.03125,0.00191906,0.001499467281553
0,0.00192,0.00150019998
0.03125,0.00191906,0.001499467281553
0.0625,0.00191625,0.001497267034907
0.09375,0.00191154,0.001493592754437
0.125,0.00190494,0.001488433523979
0.15625,0.00189641,0.001481773832748
0.1875,0.00188595,0.001473593337541
0.21875,0.0018735,0.001463866542546
0.25,0.00185903,0.00145256238463
0.28125,0.00184249,0.001439643707662
0.3125,0.00182384,0.001425066603951
0.34375,0.00180299,0.001408779593582
0.375,0.00177989,0.001390722602752
0.40625,0.00175442,0.001370825688857
0.4375,0.0017265,0.001349007441629
0.46875,0.001696,0.001325172963362
0.5,0.00166277,0.001299211293437
0.53125,0.00162665,0.001270992086551
0.5625,0.00158745,0.001240361269983
0.59375,0.00154493,0.001207135275345
0.625,0.0014988,0.001171093234037
0.65625,0.00144872,0.001131966187457
0.6875,0.00139427,0.001089421788473
0.71875,0.00133492,0.001043041952064
0.75,0.00126996,0.000992289015986
0.78125,0.0011985,0.000936452222829
0.8125,0.00111929,0.000874558366806
0.84375,0.00103053,0.00080521190079
0.875,0.000929516,0.000726281192315
0.90625,0.000811665,0.000634197786469
0.9375,0.000668132,0.00052204749911
0.96875,0.000476235,0.000372108380995
1,0,0
1.03125,0,0
1.0625,0,0
1.09375,0,0
1.125,0,0
1.15625,0,0
1.1875,0,0
1.21875,0,0
1.25,0,0
1.28125,0,0
1.3125,0,0
1.34375,0,0
1.375,0,0
1.40625,0,0
1.4375,0,0
1.46875,0,0
1.5,0,0


==> Data/cod_further1stab.csv <==
x,cod
-1.5,0.00148351
-1,0.00256992
-0.5,0.00257635
0,0.00273369
0.5,0.00257635
1,0.00256992
1.5,0.00148351


==> Data/cod_further2_04999.csv <==
x,cod
-1.5,0.000440144
-1.25,0.00133303
-1,0.00222538
-0.75,0.00192966
-0.5,0.00210633
-0.25,0.00220579
0,0.00223914
0.25,0.00220579
0.5,0.00210633
0.75,0.00192966
1,0.00222538
1.25,0.00133303
1.5,0.000440144


==> Data/cod_further2_05.csv <==
x,cod
-1.5,0.000440169
-1.25,0.00133327
-1,0.00222566
-0.75,0.00192955
-0.5,0.00210615
-0.25,0.00220557
0,0.00223891
0.25,0.00220557
0.5,0.00210615
0.75,0.00192955
1,0.00222566
1.25,0.00133327
1.5,0.000440169


==> Data/cod_further2stab.csv <==
x,cod
-1.5,0.000275879
-1.25,0.000752266
-1,0.00163274
-0.75,0.00191439
-0.5,0.00221884
-0.25,0.00233684
0,0.00241723
0.25,0.00233684
0.5,0.00221884
0.75,0.00191439
1,0.00163274
1.25,0.000752266
1.5,0.000275879


==> Data/cod_further3_04999.csv <==
x,cod
-1.5,4.23199E-05
-1.375,0.000107179
-1.25,0.000287708
-1.125,0.00087199
-1,0.00148512
-0.875,0.00133795
-0.75,0.00149703
-0.625,0.00161872
-0.5,0.00171574
-0.375,0.00178495
-0.25,0.00183546
-0.125,0.00186248
0,0.00187365
0.125,0.00186248
0.25,0.00183546
0.375,0.00178495
0.5,0.00171574
0.625,0.00161872
0.75,0.00149703
0.875,0.00133795
1,0.00148512
1.125,0.00087199
1.25,0.000287708
1.375,0.000107179
1.5,4.23199E-05


==> Data/cod_further3_05.csv <==
x,cod
-1.5,4.23297E-05
-1.375,0.000107201
-1.25,0.000287761
-1.125,0.000872235
-1,0.00148536
-0.875,0.00133784
-0.75,0.00149686
-0.625,0.00161852
-0.5,0.0017155
-0.375,0.0017847
-0.25,0.0018352
-0.125,0.00186222
0,0.00187338
0.125,0.00186222
0.25,0.0018352
0.375,0.0017847
0.5,0.0017155
0.625,0.00161852
0.75,0.00149686
0.875,0.00133784
1,0.00148536
1.125,0.000872235
1.25,0.000287761
1.375,0.000107201
1.5,4.23297E-05


==> Data/cod_further3stab.csv <==
x,cod
-1.5,1.039E-05
-1.375,3.18551E-05
-1.25,9.91331E-05
-1.125,0.000315589
-1,0.000998603
-0.875,0.0014135
-0.75,0.00167647
-0.625,0.00186168
-0.5,0.00199782
-0.375,0.00209602
-0.25,0.00216356
-0.125,0.0022024
0,0.00221567
0.125,0.0022024
0.25,0.00216356
0.375,0.00209602
0.5,0.00199782
0.625,0.00186168
0.75,0.00167647
0.875,0.0014135
1,0.000998603
1.125,0.000315589
1.25,9.91331E-05
1.375,3.18551E-05
1.5,1.039E-05


==> Data/cod_further4_04999.csv <==
x,cod
-1.5,9.0926E-07
-1.4375,2.08481E-06
-1.375,4.85366E-06
-1.3125,1.15261E-05
-1.25,2.81115E-05
-1.1875,7.14343E-05
-1.125,0.000191478
-1.0625,0.000583906
-1,0.00101024
-0.9375,0.000935523
-0.875,0.00105967
-0.8125,0.00116465
-0.75,0.00125553
-0.6875,0.00133374
-0.625,0.00140147
-0.5625,0.00146003
-0.5,0.0015105
-0.4375,0.00155365
-0.375,0.00159011
-0.3125,0.0016203
-0.25,0.0016446
-0.1875,0.00166325
-0.125,0.00167645
-0.0625,0.00168431
0,0.00168693
0.0625,0.00168431
0.125,0.00167645
0.1875,0.00166325
0.25,0.0016446
0.3125,0.0016203
0.375,0.00159011
0.4375,0.00155365
0.5,0.0015105
0.5625,0.00146003
0.625,0.00140147
0.6875,0.00133374
0.75,0.00125553
0.8125,0.00116465
0.875,0.00105967
0.9375,0.000935523
1,0.00101024
1.0625,0.000583906
1.125,0.000191478
1.1875,7.14343E-05
1.25,2.81115E-05
1.3125,1.15261E-05
1.375,4.85366E-06
1.4375,2.08481E-06
1.5,9.0926E-07


==> Data/cod_further4_05.csv <==
x,cod
-1.5,9.09903E-07
-1.4375,2.08619E-06
-1.375,4.85662E-06
-1.3125,1.15324E-05
-1.25,2.81253E-05
-1.1875,7.1465E-05
-1.125,0.000191548
-1.0625,0.000584152
-1,0.00101045
-0.9375,0.000935447
-0.875,0.00105955
-0.8125,0.00116449
-0.75,0.00125535
-0.6875,0.00133354
-0.625,0.00140126
-0.5625,0.00145981
-0.5,0.00151027
-0.4375,0.00155342
-0.375,0.00158987
-0.3125,0.00162006
-0.25,0.00164436
-0.1875,0.001663
-0.125,0.00167619
-0.0625,0.00168405
0,0.00168667
0.0625,0.00168405
0.125,0.00167619
0.1875,0.001663
0.25,0.00164436
0.3125,0.00162006
0.375,0.00158987
0.4375,0.00155342
0.5,0.00151027
0.5625,0.00145981
0.625,0.00140126
0.6875,0.00133354
0.75,0.00125535
0.8125,0.00116449
0.875,0.00105955
0.9375,0.000935447
1,0.00101045
1.0625,0.000584152
1.125,0.000191548
1.1875,7.1465E-05
1.25,2.81253E-05
1.3125,1.15324E-05
1.375,4.85662E-06
1.4375,2.08619E-06
1.5,9.09903E-07


==> Data/cod_further4stab.csv <==
x,cod
-1.5,-7.50611E-07
-1.4375,-1.52585E-06
-1.375,-3.04245E-06
-1.3125,-5.869E-06
-1.25,-1.06384E-05
-1.1875,-1.68059E-05
-1.125,-1.68295E-05
-1.0625,2.89709E-05
-1,0.000565809
-0.9375,0.00100775
-0.875,0.00122482
-0.8125,0.00138437
-0.75,0.00151243
-0.6875,0.00161941
-0.625,0.00171031
-0.5625,0.00178809
-0.5,0.00185466
-0.4375,0.00191133
-0.375,0.00195902
-0.3125,0.00199844
-0.25,0.00203009
-0.1875,0.00205435
-0.125,0.0020715
-0.0625,0.00208172
0,0.00208511
0.0625,0.00208172
0.125,0.0020715
0.1875,0.00205435
0.25,0.00203009
0.3125,0.00199844
0.375,0.00195902
0.4375,0.00191133
0.5,0.00185466
0.5625,0.00178809
0.625,0.00171031
0.6875,0.00161941
0.75,0.00151243
0.8125,0.00138437
0.875,0.00122482
0.9375,0.00100775
1,0.000565809
1.0625,2.89709E-05
1.125,-1.68295E-05
1.1875,-1.68059E-05
1.25,-1.06384E-05
1.3125,-5.869E-06
1.375,-3.04245E-06
1.4375,-1.52585E-06
1.5,-7.50611E-07


==> Data/cod_further5_04999.csv <==
x,cod
-1.5,1.1044E-09
-1.46875,2.38369E-09
-1.4375,5.18609E-09
-1.40625,1.13317E-08
-1.375,2.48839E-08
-1.34375,5.49418E-08
-1.3125,1.22105E-07
-1.28125,2.73494E-07
-1.25,6.18473E-07
-1.21875,1.41546E-06
-1.1875,3.2897E-06
-1.15625,7.80481E-06
-1.125,1.9032E-05
-1.09375,4.84188E-05
-1.0625,0.000130076
-1.03125,0.000398824
-1,0.000697332
-0.96875,0.00065642
-0.9375,0.000748668
-0.90625,0.000829166
-0.875,0.00090131
-0.84375,0.000965957
-0.8125,0.00102454
-0.78125,0.00107792
-0.75,0.00112684
-0.71875,0.00117184
-0.6875,0.00121337
-0.65625,0.00125175
-0.625,0.00128729
-0.59375,0.0013202
-0.5625,0.00135068
-0.53125,0.00137889
-0.5,0.00140497
-0.46875,0.00142903
-0.4375,0.00145118
-0.40625,0.0014715
-0.375,0.00149007
-0.34375,0.00150695
-0.3125,0.00152219
-0.28125,0.00153585
-0.25,0.00154798
-0.21875,0.00155859
-0.1875,0.00156774
-0.15625,0.00157543
-0.125,0.0015817
-0.09375,0.00158655
-0.0625,0.00159002
-0.03125,0.00159209
0,0.00159278
0.03125,0.00159209
0.0625,0.00159002
0.09375,0.00158655
0.125,0.0015817
0.15625,0.00157543
0.1875,0.00156774
0.21875,0.00155859
0.25,0.00154798
0.28125,0.00153585
0.3125,0.00152219
0.34375,0.00150695
0.375,0.00149007
0.40625,0.0014715
0.4375,0.00145118
0.46875,0.00142903
0.5,0.00140497
0.53125,0.00137889
0.5625,0.00135068
0.59375,0.0013202
0.625,0.00128729
0.65625,0.00125175
0.6875,0.00121337
0.71875,0.00117184
0.75,0.00112684
0.78125,0.00107792
0.8125,0.00102454
0.84375,0.000965957
0.875,0.00090131
0.90625,0.000829166
0.9375,0.000748668
0.96875,0.00065642
1,0.000697332
1.03125,0.000398824
1.0625,0.000130076
1.09375,4.84188E-05
1.125,1.9032E-05
1.15625,7.80481E-06
1.1875,3.2897E-06
1.21875,1.41546E-06
1.25,6.18473E-07
1.28125,2.73494E-07
1.3125,1.22105E-07
1.34375,5.49418E-08
1.375,2.48839E-08
1.40625,1.13317E-08
1.4375,5.18609E-09
1.46875,2.38369E-09
1.5,1.1044E-09


==> Data/cod_further5_05.csv <==
x,cod
-1.5,1.10642E-09
-1.46875,2.38796E-09
-1.4375,5.19512E-09
-1.40625,1.13509E-08
-1.375,2.49243E-08
-1.34375,5.50275E-08
-1.3125,1.22287E-07
-1.28125,2.7388E-07
-1.25,6.19293E-07
-1.21875,1.4172E-06
-1.1875,3.29341E-06
-1.15625,7.81273E-06
-1.125,1.90489E-05
-1.09375,4.84557E-05
-1.0625,0.000130157
-1.03125,0.000399068
-1,0.000697537
-0.96875,0.00065637
-0.9375,0.000748578
-0.90625,0.000829051
-0.875,0.000901179
-0.84375,0.000965814
-0.8125,0.00102438
-0.78125,0.00107776
-0.75,0.00112667
-0.71875,0.00117167
-0.6875,0.00121318
-0.65625,0.00125157
-0.625,0.0012871
-0.59375,0.00132
-0.5625,0.00135048
-0.53125,0.00137869
-0.5,0.00140476
-0.46875,0.00142882
-0.4375,0.00145097
-0.40625,0.00147128
-0.375,0.00148985
-0.34375,0.00150672
-0.3125,0.00152197
-0.28125,0.00153563
-0.25,0.00154775
-0.21875,0.00155836
-0.1875,0.0015675
-0.15625,0.0015752
-0.125,0.00158146
-0.09375,0.00158632
-0.0625,0.00158978
-0.03125,0.00159185
0,0.00159254
0.03125,0.00159185
0.0625,0.00158978
0.09375,0.00158632
0.125,0.00158146
0.15625,0.0015752
0.1875,0.0015675
0.21875,0.00155836
0.25,0.00154775
0.28125,0.00153563
0.3125,0.00152197
0.34375,0.00150672
0.375,0.00148985
0.40625,0.00147128
0.4375,0.00145097
0.46875,0.00142882
0.5,0.00140476
0.53125,0.00137869
0.5625,0.00135048
0.59375,0.00132
0.625,0.0012871
0.65625,0.00125157
0.6875,0.00121318
0.71875,0.00117167
0.75,0.00112667
0.78125,0.00107776
0.8125,0.00102438
0.84375,0.000965814
0.875,0.000901179
0.90625,0.000829051
0.9375,0.000748578
0.96875,0.00065637
1,0.000697537
1.03125,0.000399068
1.0625,0.000130157
1.09375,4.84557E-05
1.125,1.90489E-05
1.15625,7.81273E-06
1.1875,3.29341E-06
1.21875,1.4172E-06
1.25,6.19293E-07
1.28125,2.7388E-07
1.3125,1.22287E-07
1.34375,5.50275E-08
1.375,2.49243E-08
1.40625,1.13509E-08
1.4375,5.19512E-09
1.46875,2.38796E-09
1.5,1.10642E-09


==> Data/cod_further5stab.csv <==
x,cod
-1.5,-3.78659E-09
-1.46875,-7.96264E-09
-1.4375,-1.6742E-08
-1.40625,-3.52025E-08
-1.375,-7.40033E-08
-1.34375,-1.55509E-07
-1.3125,-3.26534E-07
-1.28125,-6.84763E-07
-1.25,-1.43296E-06
-1.21875,-2.98848E-06
-1.1875,-6.1984E-06
-1.15625,-1.27406E-05
-1.125,-2.57928E-05
-1.09375,-5.08406E-05
-1.0625,-9.52944E-05
-1.03125,-0.000159244
-1,0.000266574
-0.96875,0.000705376
-0.9375,0.000878975
-0.90625,0.00100453
-0.875,0.0011069
-0.84375,0.00119509
-0.8125,0.00127317
-0.78125,0.00134346
-0.75,0.00140737
-0.71875,0.00146586
-0.6875,0.00151964
-0.65625,0.00156922
-0.625,0.00161503
-0.59375,0.00165738
-0.5625,0.00169656
-0.53125,0.00173277
-0.5,0.00176622
-0.46875,0.00179706
-0.4375,0.00182543
-0.40625,0.00185143
-0.375,0.00187519
-0.34375,0.00189677
-0.3125,0.00191626
-0.28125,0.00193373
-0.25,0.00194921
-0.21875,0.00196278
-0.1875,0.00197445
-0.15625,0.00198428
-0.125,0.00199228
-0.09375,0.00199848
-0.0625,0.0020029
-0.03125,0.00200555
0,0.00200643
0.03125,0.00200555
0.0625,0.0020029
0.09375,0.00199848
0.125,0.00199228
0.15625,0.00198428
0.1875,0.00197445
0.21875,0.00196278
0.25,0.00194921
0.28125,0.00193373
0.3125,0.00191626
0.34375,0.00189677
0.375,0.00187519
0.40625,0.00185143
0.4375,0.00182543
0.46875,0.00179706
0.5,0.00176622
0.53125,0.00173277
0.5625,0.00169656
0.59375,0.00165738
0.625,0.00161503
0.65625,0.00156922
0.6875,0.00151964
0.71875,0.00146586
0.75,0.00140737
0.78125,0.00134346
0.8125,0.00127317
0.84375,0.00119509
0.875,0.0011069
0.90625,0.00100453
0.9375,0.000878975
0.96875,0.000705376
1,0.000266574
1.03125,-0.000159244
1.0625,-9.52944E-05
1.09375,-5.08406E-05
1.125,-2.57928E-05
1.15625,-1.27406E-05
1.1875,-6.1984E-06
1.21875,-2.98848E-06
1.25,-1.43296E-06
1.28125,-6.84763E-07
1.3125,-3.26534E-07
1.34375,-1.55509E-07
1.375,-7.40033E-08
1.40625,-3.52026E-08
1.4375,-1.67422E-08
1.46875,-7.96269E-09
1.5,-3.78657E-09


==> Data/cod_further6_04999.csv <==
x,cod
-1.5,3.38804E-12
-1.48438,1.84669E-12
-1.46875,2.10356E-12
-1.45312,2.24529E-12
-1.4375,2.73464E-12
-1.42188,2.83547E-12
-1.40625,3.38937E-12
-1.39062,4.02367E-12
-1.375,5.87106E-12
-1.35938,7.58601E-12
-1.34375,1.22777E-11
-1.32812,2.15619E-11
-1.3125,4.15618E-11
-1.29688,8.29161E-11
-1.28125,1.72186E-10
-1.26562,3.63724E-10
-1.25,7.80593E-10
-1.23438,1.67576E-09
-1.21875,3.63218E-09
-1.20312,7.91346E-09
-1.1875,1.73339E-08
-1.17188,3.81877E-08
-1.15625,8.46977E-08
-1.14062,1.8936E-07
-1.125,4.27515E-07
-1.10938,9.77116E-07
-1.09375,2.26869E-06
-1.07812,5.37975E-06
-1.0625,1.31197E-05
-1.04688,3.34098E-05
-1.03125,8.98997E-05
-1.01562,0.000276658
-1,0.000486225
-0.984375,0.00046185
-0.96875,0.000528637
-0.953125,0.00058773
-0.9375,0.000641459
-0.921875,0.000690357
-0.90625,0.000735385
-0.890625,0.000777127
-0.875,0.000816078
-0.859375,0.000852609
-0.84375,0.000887017
-0.828125,0.000919539
-0.8125,0.000950369
-0.796875,0.000979666
-0.78125,0.00100756
-0.765625,0.00103418
-0.75,0.0010596
-0.734375,0.00108392
-0.71875,0.00110721
-0.703125,0.00112952
-0.6875,0.00115093
-0.671875,0.00117148
-0.65625,0.0011912
-0.640625,0.00121015
-0.625,0.00122836
-0.609375,0.00124587
-0.59375,0.00126269
-0.578125,0.00127886
-0.5625,0.00129441
-0.546875,0.00130935
-0.53125,0.00132371
-0.515625,0.0013375
-0.5,0.00135074
-0.484375,0.00136346
-0.46875,0.00137565
-0.453125,0.00138735
-0.4375,0.00139855
-0.421875,0.00140928
-0.40625,0.00141953
-0.390625,0.00142934
-0.375,0.00143869
-0.359375,0.0014476
-0.34375,0.00145609
-0.328125,0.00146415
-0.3125,0.00147179
-0.296875,0.00147902
-0.28125,0.00148585
-0.265625,0.00149228
-0.25,0.00149832
-0.234375,0.00150397
-0.21875,0.00150924
-0.203125,0.00151413
-0.1875,0.00151864
-0.171875,0.00152278
-0.15625,0.00152654
-0.140625,0.00152995
-0.125,0.00153298
-0.109375,0.00153566
-0.09375,0.00153797
-0.078125,0.00153993
-0.0625,0.00154152
-0.046875,0.00154277
-0.03125,0.00154365
-0.015625,0.00154418
0,0.00154436
0.015625,0.00154418
0.03125,0.00154365
0.046875,0.00154277
0.0625,0.00154152
0.078125,0.00153993
0.09375,0.00153797
0.109375,0.00153566
0.125,0.00153298
0.140625,0.00152995
0.15625,0.00152654
0.171875,0.00152278
0.1875,0.00151864
0.203125,0.00151413
0.21875,0.00150924
0.234375,0.00150397
0.25,0.00149832
0.265625,0.00149228
0.28125,0.00148585
0.296875,0.00147902
0.3125,0.00147179
0.328125,0.00146415
0.34375,0.00145609
0.359375,0.0014476
0.375,0.00143869
0.390625,0.00142934
0.40625,0.00141953
0.421875,0.00140928
0.4375,0.00139855
0.453125,0.00138735
0.46875,0.00137565
0.484375,0.00136346
0.5,0.00135074
0.515625,0.0013375
0.53125,0.00132371
0.546875,0.00130935
0.5625,0.00129441
0.578125,0.00127886
0.59375,0.00126269
0.609375,0.00124587
0.625,0.00122836
0.640625,0.00121015
0.65625,0.0011912
0.671875,0.00117148
0.6875,0.00115093
0.703125,0.00112952
0.71875,0.00110721
0.734375,0.00108392
0.75,0.0010596
0.765625,0.00103418
0.78125,0.00100756
0.796875,0.000979666
0.8125,0.000950369
0.828125,0.000919539
0.84375,0.000887017
0.859375,0.000852609
0.875,0.000816078
0.890625,0.000777127
0.90625,0.000735385
0.921875,0.000690357
0.9375,0.000641459
0.953125,0.00058773
0.96875,0.000528637
0.984375,0.00046185
1,0.000486225
1.01562,0.000276658
1.03125,8.98997E-05
1.04688,3.34098E-05
1.0625,1.31197E-05
1.07812,5.37975E-06
1.09375,2.26869E-06
1.10938,9.77116E-07
1.125,4.27515E-07
1.14062,1.8936E-07
1.15625,8.46977E-08
1.17188,3.81877E-08
1.1875,1.73339E-08
1.20312,7.91346E-09
1.21875,3.63218E-09
1.23438,1.67576E-09
1.25,7.80593E-10
1.26562,3.63724E-10
1.28125,1.72186E-10
1.29688,8.29161E-11
1.3125,4.15618E-11
1.32812,2.15619E-11
1.34375,1.22777E-11
1.35938,7.58601E-12
1.375,5.87106E-12
1.39062,4.02367E-12
1.40625,3.38937E-12
1.42188,2.83547E-12
1.4375,2.73464E-12
1.45312,2.24529E-12
1.46875,2.10356E-12
1.48438,1.84669E-12
1.5,3.38804E-12


==> Data/cod_further6_05.csv <==
x,cod
-1.5,3.38905E-12
-1.48438,1.84689E-12
-1.46875,2.10387E-12
-1.45312,2.24573E-12
-1.4375,2.73537E-12
-1.42188,2.83662E-12
-1.40625,3.39143E-12
-1.39062,4.02752E-12
-1.375,5.87872E-12
-1.35938,7.60116E-12
-1.34375,1.23087E-11
-1.32812,2.16259E-11
-1.3125,4.16949E-11
-1.29688,8.31939E-11
-1.28125,1.72767E-10
-1.26562,3.64941E-10
-1.25,7.83147E-10
-1.23438,1.68112E-09
-1.21875,3.64344E-09
-1.20312,7.93711E-09
-1.1875,1.73836E-08
-1.17188,3.82923E-08
-1.15625,8.49181E-08
-1.14062,1.89824E-07
-1.125,4.28493E-07
-1.10938,9.79181E-07
-1.09375,2.27305E-06
-1.07812,5.38897E-06
-1.0625,1.31392E-05
-1.04688,3.34516E-05
-1.03125,8.999E-05
-1.01562,0.000276902
-1,0.000486424
-0.984375,0.000461821
-0.96875,0.000528575
-0.953125,0.000587649
-0.9375,0.000641366
-0.921875,0.000690254
-0.90625,0.000735275
-0.890625,0.00077701
-0.875,0.000815955
-0.859375,0.00085248
-0.84375,0.000886883
-0.828125,0.000919401
-0.8125,0.000950227
-0.796875,0.00097952
-0.78125,0.00100741
-0.765625,0.00103402
-0.75,0.00105944
-0.734375,0.00108376
-0.71875,0.00110704
-0.703125,0.00112936
-0.6875,0.00115076
-0.671875,0.0011713
-0.65625,0.00119103
-0.640625,0.00120998
-0.625,0.00122819
-0.609375,0.00124569
-0.59375,0.00126251
-0.578125,0.00127868
-0.5625,0.00129422
-0.546875,0.00130916
-0.53125,0.00132352
-0.515625,0.00133731
-0.5,0.00135055
-0.484375,0.00136326
-0.46875,0.00137546
-0.453125,0.00138715
-0.4375,0.00139835
-0.421875,0.00140907
-0.40625,0.00141933
-0.390625,0.00142913
-0.375,0.00143848
-0.359375,0.0014474
-0.34375,0.00145588
-0.328125,0.00146394
-0.3125,0.00147158
-0.296875,0.00147881
-0.28125,0.00148564
-0.265625,0.00149207
-0.25,0.00149811
-0.234375,0.00150376
-0.21875,0.00150903
-0.203125,0.00151391
-0.1875,0.00151842
-0.171875,0.00152256
-0.15625,0.00152633
-0.140625,0.00152973
-0.125,0.00153276
-0.109375,0.00153544
-0.09375,0.00153775
-0.078125,0.00153971
-0.0625,0.0015413
-0.046875,0.00154255
-0.03125,0.00154343
-0.015625,0.00154396
0,0.00154414
0.015625,0.00154396
0.03125,0.00154343
0.046875,0.00154255
0.0625,0.0015413
0.078125,0.00153971
0.09375,0.00153775
0.109375,0.00153544
0.125,0.00153276
0.140625,0.00152973
0.15625,0.00152633
0.171875,0.00152256
0.1875,0.00151842
0.203125,0.00151391
0.21875,0.00150903
0.234375,0.00150376
0.25,0.00149811
0.265625,0.00149207
0.28125,0.00148564
0.296875,0.00147881
0.3125,0.00147158
0.328125,0.00146394
0.34375,0.00145588
0.359375,0.0014474
0.375,0.00143848
0.390625,0.00142913
0.40625,0.00141933
0.421875,0.00140907
0.4375,0.00139835
0.453125,0.00138715
0.46875,0.00137546
0.484375,0.00136326
0.5,0.00135055
0.515625,0.00133731
0.53125,0.00132352
0.546875,0.00130916
0.5625,0.00129422
0.578125,0.00127868
0.59375,0.00126251
0.609375,0.00124569
0.625,0.00122819
0.640625,0.00120998
0.65625,0.00119103
0.671875,0.0011713
0.6875,0.00115076
0.703125,0.00112936
0.71875,0.00110704
0.734375,0.00108376
0.75,0.00105944
0.765625,0.00103402
0.78125,0.00100741
0.796875,0.00097952
0.8125,0.000950227
0.828125,0.000919401
0.84375,0.000886883
0.859375,0.00085248
0.875,0.000815955
0.890625,0.00077701
0.90625,0.000735275
0.921875,0.000690254
0.9375,0.000641366
0.953125,0.000587649
0.96875,0.000528575
0.984375,0.000461821
1,0.000486424
1.01562,0.000276902
1.03125,8.999E-05
1.04688,3.34516E-05
1.0625,1.31392E-05
1.07812,5.38897E-06
1.09375,2.27305E-06
1.10938,9.79181E-07
1.125,4.28493E-07
1.14062,1.89824E-07
1.15625,8.49181E-08
1.17188,3.82923E-08
1.1875,1.73836E-08
1.20312,7.93711E-09
1.21875,3.64344E-09
1.23438,1.68112E-09
1.25,7.83147E-10
1.26562,3.64941E-10
1.28125,1.72767E-10
1.29688,8.31939E-11
1.3125,4.16949E-11
1.32812,2.16259E-11
1.34375,1.23087E-11
1.35938,7.60116E-12
1.375,5.87872E-12
1.39062,4.02752E-12
1.40625,3.39143E-12
1.42188,2.83662E-12
1.4375,2.73537E-12
1.45312,2.24573E-12
1.46875,2.10387E-12
1.48438,1.84689E-12
1.5,3.38905E-12


==> Data/cod_further6stab.csv <==
x,cod
-1.5,-1.93337E-13
-1.48438,-6.53854E-13
-1.46875,-7.19565E-13
-1.45312,-1.00058E-12
-1.4375,-1.21407E-12
-1.42188,-2.37983E-12
-1.40625,-4.13351E-12
-1.39062,-7.9526E-12
-1.375,-1.54715E-11
-1.35938,-3.18388E-11
-1.34375,-6.53394E-11
-1.32812,-1.35539E-10
-1.3125,-2.81873E-10
-1.29688,-5.88192E-10
-1.28125,-1.22891E-09
-1.26562,-2.57033E-09
-1.25,-5.37919E-09
-1.23438,-1.12624E-08
-1.21875,-2.35874E-08
-1.20312,-4.94113E-08
-1.1875,-1.03519E-07
-1.17188,-2.16872E-07
-1.15625,-4.54258E-07
-1.14062,-9.51042E-07
-1.125,-1.98939E-06
-1.10938,-4.15513E-06
-1.09375,-8.65668E-06
-1.07812,-1.79594E-05
-1.0625,-3.69978E-05
-1.04688,-7.53134E-05
-1.03125,-0.000150137
-1.01562,-0.000287168
-1,5.66363E-05
-0.984375,0.000484065
-0.96875,0.000623119
-0.953125,0.00071945
-0.9375,0.000797139
-0.921875,0.000864263
-0.90625,0.00092432
-0.890625,0.000979171
-0.875,0.0010299
-0.859375,0.00107723
-0.84375,0.00112165
-0.828125,0.00116352
-0.8125,0.00120314
-0.796875,0.00124074
-0.78125,0.00127651
-0.765625,0.00131059
-0.75,0.00134312
-0.734375,0.00137423
-0.71875,0.00140399
-0.703125,0.00143251
-0.6875,0.00145985
-0.671875,0.00148609
-0.65625,0.00151127
-0.640625,0.00153545
-0.625,0.00155869
-0.609375,0.00158102
-0.59375,0.00160248
-0.578125,0.00162311
-0.5625,0.00164293
-0.546875,0.00166198
-0.53125,0.00168029
-0.515625,0.00169787
-0.5,0.00171476
-0.484375,0.00173096
-0.46875,0.00174651
-0.453125,0.00176141
-0.4375,0.00177569
-0.421875,0.00178936
-0.40625,0.00180244
-0.390625,0.00181493
-0.375,0.00182685
-0.359375,0.00183821
-0.34375,0.00184902
-0.328125,0.00185929
-0.3125,0.00186903
-0.296875,0.00187824
-0.28125,0.00188695
-0.265625,0.00189514
-0.25,0.00190284
-0.234375,0.00191003
-0.21875,0.00191674
-0.203125,0.00192297
-0.1875,0.00192872
-0.171875,0.00193399
-0.15625,0.00193879
-0.140625,0.00194312
-0.125,0.00194699
-0.109375,0.0019504
-0.09375,0.00195335
-0.078125,0.00195584
-0.0625,0.00195787
-0.046875,0.00195946
-0.03125,0.00196059
-0.015625,0.00196126
0,0.00196149
0.015625,0.00196126
0.03125,0.00196059
0.046875,0.00195946
0.0625,0.00195787
0.078125,0.00195584
0.09375,0.00195335
0.109375,0.0019504
0.125,0.00194699
0.140625,0.00194312
0.15625,0.00193879
0.171875,0.00193399
0.1875,0.00192872
0.203125,0.00192297
0.21875,0.00191674
0.234375,0.00191003
0.25,0.00190284
0.265625,0.00189514
0.28125,0.00188695
0.296875,0.00187824
0.3125,0.00186903
0.328125,0.00185929
0.34375,0.00184902
0.359375,0.00183821
0.375,0.00182685
0.390625,0.00181493
0.40625,0.00180244
0.421875,0.00178936
0.4375,0.00177569
0.453125,0.00176141
0.46875,0.00174651
0.484375,0.00173096
0.5,0.00171476
0.515625,0.00169787
0.53125,0.00168029
0.546875,0.00166198
0.5625,0.00164293
0.578125,0.00162311
0.59375,0.00160248
0.609375,0.00158102
0.625,0.00155869
0.640625,0.00153545
0.65625,0.00151127
0.671875,0.00148609
0.6875,0.00145985
0.703125,0.00143251
0.71875,0.00140399
0.734375,0.00137423
0.75,0.00134312
0.765625,0.00131059
0.78125,0.00127651
0.796875,0.00124074
0.8125,0.00120314
0.828125,0.00116352
0.84375,0.00112165
0.859375,0.00107723
0.875,0.0010299
0.890625,0.000979171
0.90625,0.00092432
0.921875,0.000864263
0.9375,0.000797139
0.953125,0.00071945
0.96875,0.000623119
0.984375,0.000484065
1,5.66363E-05
1.01562,-0.000287168
1.03125,-0.000150137
1.04688,-7.53134E-05
1.0625,-3.69978E-05
1.07812,-1.79594E-05
1.09375,-8.65668E-06
1.10938,-4.15513E-06
1.125,-1.98939E-06
1.14062,-9.51042E-07
1.15625,-4.54258E-07
1.17188,-2.16872E-07
1.1875,-1.03519E-07
1.20312,-4.94113E-08
1.21875,-2.35875E-08
1.23438,-1.12623E-08
1.25,-5.37909E-09
1.26562,-2.57035E-09
1.28125,-1.22903E-09
1.29688,-5.882E-10
1.3125,-2.81795E-10
1.32812,-1.35496E-10
1.34375,-6.53117E-11
1.35938,-3.18317E-11
1.375,-1.55229E-11
1.39062,-8.00773E-12
1.40625,-4.13805E-12
1.42188,-2.3566E-12
1.4375,-1.22728E-12
1.45312,-1.03604E-12
1.46875,-7.20721E-13
1.48438,-6.5179E-13
1.5,-1.71065E-13


==> Data/cod_further7_04999.csv <==
x,cod
-1.5,1.49877E-12
-1.49219,7.46991E-13
-1.48438,7.97481E-13
-1.47656,8.18195E-13
-1.46875,9.05802E-13
-1.46094,8.96824E-13
-1.45312,9.5679E-13
-1.44531,9.83815E-13
-1.4375,1.15326E-12
-1.42969,1.08012E-12
-1.42188,1.15164E-12
-1.41406,1.18693E-12
-1.40625,1.30502E-12
-1.39844,1.30552E-12
-1.39062,1.39147E-12
-1.38281,1.43741E-12
-1.375,1.80488E-12
-1.36719,1.58426E-12
-1.35938,1.68796E-12
-1.35156,1.74809E-12
-1.34375,1.91084E-12
-1.33594,1.93124E-12
-1.32812,2.05737E-12
-1.32031,2.13651E-12
-1.3125,2.42965E-12
-1.30469,2.36706E-12
-1.29688,2.52207E-12
-1.28906,2.62676E-12
-1.28125,2.85891E-12
-1.27344,2.92036E-12
-1.26562,3.11373E-12
-1.25781,3.25406E-12
-1.25,4.77424E-12
-1.24219,3.63761E-12
-1.23438,3.88872E-12
-1.22656,4.09313E-12
-1.21875,4.472E-12
-1.21094,4.69233E-12
-1.20312,5.15329E-12
-1.19531,5.72407E-12
-1.1875,6.95771E-12
-1.17969,8.45374E-12
-1.17188,1.1857E-11
-1.16406,1.85977E-11
-1.15625,3.27953E-11
-1.14844,6.23671E-11
-1.14062,1.25695E-10
-1.13281,2.61403E-10
-1.125,5.54633E-10
-1.11719,1.1878E-09
-1.10938,2.56616E-09
-1.10156,5.57809E-09
-1.09375,1.21957E-08
-1.08594,2.68258E-08
-1.07812,5.94139E-08
-1.07031,1.32666E-07
-1.0625,2.99186E-07
-1.05469,6.83184E-07
-1.04688,1.58512E-06
-1.03906,3.75726E-06
-1.03125,9.16223E-06
-1.02344,2.33418E-05
-1.01562,6.28543E-05
-1.00781,0.000193806
-1,0.000341164
-0.992188,0.000325544
-0.984375,0.000373299
-0.976562,0.000415836
-0.96875,0.000454772
-0.960938,0.000490452
-0.953125,0.000523536
-0.945312,0.000554424
-0.9375,0.000583456
-0.929688,0.000610888
-0.921875,0.000636924
-0.914062,0.000661728
-0.90625,0.000685433
-0.898438,0.000708149
-0.890625,0.000729969
-0.882812,0.00075097
-0.875,0.000771219
-0.867188,0.000790775
-0.859375,0.000809687
-0.851562,0.000827999
-0.84375,0.000845751
-0.835938,0.000862977
-0.828125,0.000879708
-0.820312,0.000895971
-0.8125,0.000911793
-0.804688,0.000927196
-0.796875,0.000942199
-0.789062,0.000956823
-0.78125,0.000971084
-0.773438,0.000984999
-0.765625,0.000998581
-0.757812,0.00101185
-0.75,0.0010248
-0.742188,0.00103747
-0.734375,0.00104984
-0.726562,0.00106195
-0.71875,0.00107379
-0.710938,0.00108537
-0.703125,0.00109671
-0.695312,0.00110781
-0.6875,0.00111867
-0.679688,0.00112931
-0.671875,0.00113972
-0.664062,0.00114993
-0.65625,0.00115992
-0.648438,0.00116972
-0.640625,0.00117931
-0.632812,0.00118871
-0.625,0.00119793
-0.617188,0.00120696
-0.609375,0.00121581
-0.601562,0.00122448
-0.59375,0.00123299
-0.585938,0.00124132
-0.578125,0.00124949
-0.570312,0.0012575
-0.5625,0.00126534
-0.554688,0.00127304
-0.546875,0.00128058
-0.539062,0.00128796
-0.53125,0.00129521
-0.523438,0.0013023
-0.515625,0.00130925
-0.507812,0.00131607
-0.5,0.00132274
-0.492188,0.00132928
-0.484375,0.00133568
-0.476562,0.00134195
-0.46875,0.00134809
-0.460938,0.0013541
-0.453125,0.00135999
-0.445312,0.00136574
-0.4375,0.00137138
-0.429688,0.00137689
-0.421875,0.00138228
-0.414062,0.00138756
-0.40625,0.00139271
-0.398438,0.00139775
-0.390625,0.00140267
-0.382812,0.00140748
-0.375,0.00141217
-0.367188,0.00141676
-0.359375,0.00142123
-0.351562,0.00142559
-0.34375,0.00142984
-0.335938,0.00143399
-0.328125,0.00143803
-0.320312,0.00144196
-0.3125,0.00144579
-0.304688,0.00144951
-0.296875,0.00145313
-0.289062,0.00145665
-0.28125,0.00146006
-0.273438,0.00146338
-0.265625,0.00146659
-0.257812,0.0014697
-0.25,0.00147272
-0.242188,0.00147563
-0.234375,0.00147845
-0.226562,0.00148117
-0.21875,0.0014838
-0.210938,0.00148632
-0.203125,0.00148875
-0.195312,0.00149109
-0.1875,0.00149333
-0.179688,0.00149547
-0.171875,0.00149752
-0.164062,0.00149948
-0.15625,0.00150135
-0.148438,0.00150312
-0.140625,0.0015048
-0.132812,0.00150638
-0.125,0.00150788
-0.117188,0.00150928
-0.109375,0.00151059
-0.101562,0.00151181
-0.09375,0.00151293
-0.0859375,0.00151397
-0.078125,0.00151492
-0.0703125,0.00151577
-0.0625,0.00151654
-0.0546875,0.00151721
-0.046875,0.0015178
-0.0390625,0.00151829
-0.03125,0.00151869
-0.0234375,0.00151901
-0.015625,0.00151923
-0.0078125,0.00151937
0,0.00151941
0.0078125,0.00151937
0.015625,0.00151923
0.0234375,0.00151901
0.03125,0.00151869
0.0390625,0.00151829
0.046875,0.0015178
0.0546875,0.00151721
0.0625,0.00151654
0.0703125,0.00151577
0.078125,0.00151492
0.0859375,0.00151397
0.09375,0.00151293
0.101562,0.00151181
0.109375,0.00151059
0.117188,0.00150928
0.125,0.00150788
0.132812,0.00150638
0.140625,0.0015048
0.148438,0.00150312
0.15625,0.00150135
0.164062,0.00149948
0.171875,0.00149752
0.179688,0.00149547
0.1875,0.00149333
0.195312,0.00149109
0.203125,0.00148875
0.210938,0.00148632
0.21875,0.0014838
0.226562,0.00148117
0.234375,0.00147845
0.242188,0.00147563
0.25,0.00147272
0.257812,0.0014697
0.265625,0.00146659
0.273438,0.00146338
0.28125,0.00146006
0.289062,0.00145665
0.296875,0.00145313
0.304688,0.00144951
0.3125,0.00144579
0.320312,0.00144196
0.328125,0.00143803
0.335938,0.00143399
0.34375,0.00142984
0.351562,0.00142559
0.359375,0.00142123
0.367188,0.00141676
0.375,0.00141217
0.382812,0.00140748
0.390625,0.00140267
0.398438,0.00139775
0.40625,0.00139271
0.414062,0.00138756
0.421875,0.00138228
0.429688,0.00137689
0.4375,0.00137138
0.445312,0.00136574
0.453125,0.00135999
0.460938,0.0013541
0.46875,0.00134809
0.476562,0.00134195
0.484375,0.00133568
0.492188,0.00132928
0.5,0.00132274
0.507812,0.00131607
0.515625,0.00130925
0.523438,0.0013023
0.53125,0.00129521
0.539062,0.00128796
0.546875,0.00128058
0.554688,0.00127304
0.5625,0.00126534
0.570312,0.0012575
0.578125,0.00124949
0.585938,0.00124132
0.59375,0.00123299
0.601562,0.00122448
0.609375,0.00121581
0.617188,0.00120696
0.625,0.00119793
0.632812,0.00118871
0.640625,0.00117931
0.648438,0.00116972
0.65625,0.00115992
0.664062,0.00114993
0.671875,0.00113972
0.679688,0.00112931
0.6875,0.00111867
0.695312,0.00110781
0.703125,0.00109671
0.710938,0.00108537
0.71875,0.00107379
0.726562,0.00106195
0.734375,0.00104984
0.742188,0.00103747
0.75,0.0010248
0.757812,0.00101185
0.765625,0.000998581
0.773438,0.000984999
0.78125,0.000971084
0.789062,0.000956823
0.796875,0.000942199
0.804688,0.000927196
0.8125,0.000911793
0.820312,0.000895971
0.828125,0.000879708
0.835938,0.000862977
0.84375,0.000845751
0.851562,0.000827999
0.859375,0.000809687
0.867188,0.000790775
0.875,0.000771219
0.882812,0.00075097
0.890625,0.000729969
0.898438,0.000708149
0.90625,0.000685433
0.914062,0.000661728
0.921875,0.000636924
0.929688,0.000610888
0.9375,0.000583456
0.945312,0.000554424
0.953125,0.000523536
0.960938,0.000490452
0.96875,0.000454772
0.976562,0.000415836
0.984375,0.000373299
0.992188,0.000325544
1,0.000341164
1.00781,0.000193806
1.01562,6.28543E-05
1.02344,2.33418E-05
1.03125,9.16223E-06
1.03906,3.75726E-06
1.04688,1.58512E-06
1.05469,6.83184E-07
1.0625,2.99186E-07
1.07031,1.32666E-07
1.07812,5.94139E-08
1.08594,2.68258E-08
1.09375,1.21957E-08
1.10156,5.57809E-09
1.10938,2.56616E-09
1.11719,1.1878E-09
1.125,5.54633E-10
1.13281,2.61403E-10
1.14062,1.25695E-10
1.14844,6.23671E-11
1.15625,3.27953E-11
1.16406,1.85977E-11
1.17188,1.1857E-11
1.17969,8.45374E-12
1.1875,6.95771E-12
1.19531,5.72407E-12
1.20312,5.15329E-12
1.21094,4.69233E-12
1.21875,4.472E-12
1.22656,4.09313E-12
1.23438,3.88872E-12
1.24219,3.63761E-12
1.25,4.77424E-12
1.25781,3.25406E-12
1.26562,3.11373E-12
1.27344,2.92036E-12
1.28125,2.85891E-12
1.28906,2.62676E-12
1.29688,2.52207E-12
1.30469,2.36706E-12
1.3125,2.42965E-12
1.32031,2.13651E-12
1.32812,2.05737E-12
1.33594,1.93124E-12
1.34375,1.91084E-12
1.35156,1.74809E-12
1.35938,1.68796E-12
1.36719,1.58426E-12
1.375,1.80488E-12
1.38281,1.43741E-12
1.39062,1.39147E-12
1.39844,1.30552E-12
1.40625,1.30502E-12
1.41406,1.18693E-12
1.42188,1.15164E-12
1.42969,1.08012E-12
1.4375,1.15326E-12
1.44531,9.83815E-13
1.45312,9.5679E-13
1.46094,8.96824E-13
1.46875,9.05802E-13
1.47656,8.18195E-13
1.48438,7.97481E-13
1.49219,7.4699E-13
1.5,1.49877E-12


==> Data/cod_further7_05.csv <==
x,cod
-1.5,1.4993E-12
-1.49219,7.47097E-13
-1.48438,7.97601E-13
-1.47656,8.18325E-13
-1.46875,9.05953E-13
-1.46094,8.9698E-13
-1.45312,9.56963E-13
-1.44531,9.84001E-13
-1.4375,1.15348E-12
-1.42969,1.08034E-12
-1.42188,1.15188E-12
-1.41406,1.18718E-12
-1.40625,1.30531E-12
-1.39844,1.30582E-12
-1.39062,1.3918E-12
-1.38281,1.43776E-12
-1.375,1.80533E-12
-1.36719,1.58466E-12
-1.35938,1.68841E-12
-1.35156,1.74856E-12
-1.34375,1.91136E-12
-1.33594,1.93179E-12
-1.32812,2.05797E-12
-1.32031,2.13715E-12
-1.3125,2.43038E-12
-1.30469,2.36779E-12
-1.29688,2.52287E-12
-1.28906,2.62761E-12
-1.28125,2.85984E-12
-1.27344,2.92134E-12
-1.26562,3.1148E-12
-1.25781,3.25521E-12
-1.25,4.7762E-12
-1.24219,3.63897E-12
-1.23438,3.89025E-12
-1.22656,4.09487E-12
-1.21875,4.47413E-12
-1.21094,4.69506E-12
-1.20312,5.15719E-12
-1.19531,5.73023E-12
-1.1875,6.96854E-12
-1.17969,8.47388E-12
-1.17188,1.18965E-11
-1.16406,1.86775E-11
-1.15625,3.29588E-11
-1.14844,6.27051E-11
-1.14062,1.26397E-10
-1.13281,2.62864E-10
-1.125,5.57681E-10
-1.11719,1.19416E-09
-1.10938,2.57945E-09
-1.10156,5.60588E-09
-1.09375,1.22538E-08
-1.08594,2.69474E-08
-1.07812,5.96685E-08
-1.07031,1.33199E-07
-1.0625,3.00303E-07
-1.05469,6.85525E-07
-1.04688,1.59003E-06
-1.03906,3.76757E-06
-1.03125,9.18389E-06
-1.02344,2.33877E-05
-1.01562,6.29521E-05
-1.00781,0.00019405
-1,0.00034136
-0.992188,0.000325532
-0.984375,0.000373257
-0.976562,0.000415779
-0.96875,0.000454706
-0.960938,0.000490378
-0.953125,0.000523457
-0.945312,0.00055434
-0.9375,0.000583368
-0.929688,0.000610796
-0.921875,0.000636828
-0.914062,0.000661629
-0.90625,0.000685331
-0.898438,0.000708044
-0.890625,0.000729861
-0.882812,0.000750859
-0.875,0.000771106
-0.867188,0.000790659
-0.859375,0.000809568
-0.851562,0.000827878
-0.84375,0.000845628
-0.835938,0.000862851
-0.828125,0.00087958
-0.820312,0.000895842
-0.8125,0.000911661
-0.804688,0.000927062
-0.796875,0.000942064
-0.789062,0.000956686
-0.78125,0.000970945
-0.773438,0.000984858
-0.765625,0.000998439
-0.757812,0.0010117
-0.75,0.00102466
-0.742188,0.00103732
-0.734375,0.00104969
-0.726562,0.0010618
-0.71875,0.00107364
-0.710938,0.00108522
-0.703125,0.00109655
-0.695312,0.00110765
-0.6875,0.00111851
-0.679688,0.00112915
-0.671875,0.00113956
-0.664062,0.00114977
-0.65625,0.00115976
-0.648438,0.00116955
-0.640625,0.00117915
-0.632812,0.00118855
-0.625,0.00119776
-0.617188,0.00120679
-0.609375,0.00121564
-0.601562,0.00122431
-0.59375,0.00123281
-0.585938,0.00124115
-0.578125,0.00124931
-0.570312,0.00125732
-0.5625,0.00126517
-0.554688,0.00127286
-0.546875,0.0012804
-0.539062,0.00128778
-0.53125,0.00129502
-0.523438,0.00130212
-0.515625,0.00130907
-0.507812,0.00131588
-0.5,0.00132255
-0.492188,0.00132909
-0.484375,0.00133549
-0.476562,0.00134176
-0.46875,0.0013479
-0.460938,0.00135391
-0.453125,0.0013598
-0.445312,0.00136555
-0.4375,0.00137119
-0.429688,0.0013767
-0.421875,0.00138209
-0.414062,0.00138736
-0.40625,0.00139252
-0.398438,0.00139755
-0.390625,0.00140247
-0.382812,0.00140728
-0.375,0.00141198
-0.367188,0.00141656
-0.359375,0.00142103
-0.351562,0.00142539
-0.34375,0.00142964
-0.335938,0.00143379
-0.328125,0.00143783
-0.320312,0.00144176
-0.3125,0.00144559
-0.304688,0.00144931
-0.296875,0.00145293
-0.289062,0.00145645
-0.28125,0.00145986
-0.273438,0.00146317
-0.265625,0.00146639
-0.257812,0.0014695
-0.25,0.00147251
-0.242188,0.00147543
-0.234375,0.00147825
-0.226562,0.00148097
-0.21875,0.00148359
-0.210938,0.00148612
-0.203125,0.00148855
-0.195312,0.00149088
-0.1875,0.00149312
-0.179688,0.00149527
-0.171875,0.00149732
-0.164062,0.00149927
-0.15625,0.00150114
-0.148438,0.00150291
-0.140625,0.00150459
-0.132812,0.00150617
-0.125,0.00150767
-0.117188,0.00150907
-0.109375,0.00151038
-0.101562,0.0015116
-0.09375,0.00151272
-0.0859375,0.00151376
-0.078125,0.00151471
-0.0703125,0.00151556
-0.0625,0.00151633
-0.0546875,0.001517
-0.046875,0.00151759
-0.0390625,0.00151808
-0.03125,0.00151848
-0.0234375,0.0015188
-0.015625,0.00151902
-0.0078125,0.00151916
0,0.0015192
0.0078125,0.00151916
0.015625,0.00151902
0.0234375,0.0015188
0.03125,0.00151848
0.0390625,0.00151808
0.046875,0.00151759
0.0546875,0.001517
0.0625,0.00151633
0.0703125,0.00151556
0.078125,0.00151471
0.0859375,0.00151376
0.09375,0.00151272
0.101562,0.0015116
0.109375,0.00151038
0.117188,0.00150907
0.125,0.00150767
0.132812,0.00150617
0.140625,0.00150459
0.148438,0.00150291
0.15625,0.00150114
0.164062,0.00149927
0.171875,0.00149732
0.179688,0.00149527
0.1875,0.00149312
0.195312,0.00149088
0.203125,0.00148855
0.210938,0.00148612
0.21875,0.00148359
0.226562,0.00148097
0.234375,0.00147825
0.242188,0.00147543
0.25,0.00147251
0.257812,0.0014695
0.265625,0.00146639
0.273438,0.00146317
0.28125,0.00145986
0.289062,0.00145645
0.296875,0.00145293
0.304688,0.00144931
0.3125,0.00144559
0.320312,0.00144176
0.328125,0.00143783
0.335938,0.00143379
0.34375,0.00142964
0.351562,0.00142539
0.359375,0.00142103
0.367188,0.00141656
0.375,0.00141198
0.382812,0.00140728
0.390625,0.00140247
0.398438,0.00139755
0.40625,0.00139252
0.414062,0.00138736
0.421875,0.00138209
0.429688,0.0013767
0.4375,0.00137119
0.445312,0.00136555
0.453125,0.0013598
0.460938,0.00135391
0.46875,0.0013479
0.476562,0.00134176
0.484375,0.00133549
0.492188,0.00132909
0.5,0.00132255
0.507812,0.00131588
0.515625,0.00130907
0.523438,0.00130212
0.53125,0.00129502
0.539062,0.00128778
0.546875,0.0012804
0.554688,0.00127286
0.5625,0.00126517
0.570312,0.00125732
0.578125,0.00124931
0.585938,0.00124115
0.59375,0.00123281
0.601562,0.00122431
0.609375,0.00121564
0.617188,0.00120679
0.625,0.00119776
0.632812,0.00118855
0.640625,0.00117915
0.648438,0.00116955
0.65625,0.00115976
0.664062,0.00114977
0.671875,0.00113956
0.679688,0.00112915
0.6875,0.00111851
0.695312,0.00110765
0.703125,0.00109655
0.710938,0.00108522
0.71875,0.00107364
0.726562,0.0010618
0.734375,0.00104969
0.742188,0.00103732
0.75,0.00102466
0.757812,0.0010117
0.765625,0.000998439
0.773438,0.000984858
0.78125,0.000970945
0.789062,0.000956686
0.796875,0.000942064
0.804688,0.000927062
0.8125,0.000911661
0.820312,0.000895842
0.828125,0.00087958
0.835938,0.000862851
0.84375,0.000845628
0.851562,0.000827878
0.859375,0.000809568
0.867188,0.000790659
0.875,0.000771106
0.882812,0.000750859
0.890625,0.000729861
0.898438,0.000708044
0.90625,0.000685331
0.914062,0.000661629
0.921875,0.000636828
0.929688,0.000610796
0.9375,0.000583368
0.945312,0.00055434
0.953125,0.000523457
0.960938,0.000490378
0.96875,0.000454706
0.976562,0.000415779
0.984375,0.000373257
0.992188,0.000325532
1,0.00034136
1.00781,0.00019405
1.01562,6.29521E-05
1.02344,2.33877E-05
1.03125,9.18389E-06
1.03906,3.76757E-06
1.04688,1.59003E-06
1.05469,6.85525E-07
1.0625,3.00303E-07
1.07031,1.33199E-07
1.07812,5.96685E-08
1.08594,2.69474E-08
1.09375,1.22538E-08
1.10156,5.60588E-09
1.10938,2.57945E-09
1.11719,1.19416E-09
1.125,5.57681E-10
1.13281,2.62864E-10
1.14062,1.26397E-10
1.14844,6.27051E-11
1.15625,3.29588E-11
1.16406,1.86775E-11
1.17188,1.18965E-11
1.17969,8.47388E-12
1.1875,6.96854E-12
1.19531,5.73023E-12
1.20312,5.15719E-12
1.21094,4.69506E-12
1.21875,4.47413E-12
1.22656,4.09487E-12
1.23438,3.89025E-12
1.24219,3.63897E-12
1.25,4.7762E-12
1.25781,3.25521E-12
1.26562,3.1148E-12
1.27344,2.92134E-12
1.28125,2.85984E-12
1.28906,2.62761E-12
1.29688,2.52287E-12
1.30469,2.36779E-12
1.3125,2.43038E-12
1.32031,2.13715E-12
1.32812,2.05797E-12
1.33594,1.93179E-12
1.34375,1.91136E-12
1.35156,1.74856E-12
1.35938,1.68841E-12
1.36719,1.58466E-12
1.375,1.80533E-12
1.38281,1.43776E-12
1.39062,1.3918E-12
1.39844,1.30582E-12
1.40625,1.30531E-12
1.41406,1.18718E-12
1.42188,1.15188E-12
1.42969,1.08034E-12
1.4375,1.15348E-12
1.44531,9.84001E-13
1.45312,9.56963E-13
1.46094,8.9698E-13
1.46875,9.05953E-13
1.47656,8.18325E-13
1.48438,7.97601E-13
1.49219,7.47097E-13
1.5,1.4993E-12


==> Data/cod_further7stab.csv <==
x,cod
-1.5,-1.2532E-13
-1.49219,-3.40426E-13
-1.48438,-3.37461E-13
-1.47656,-3.56126E-13
-1.46875,-3.18174E-13
-1.46094,-3.58172E-13
-1.45312,-3.625E-13
-1.44531,-4.18142E-13
-1.4375,-2.91292E-13
-1.42969,-4.56545E-13
-1.42188,-4.47077E-13
-1.41406,-4.72417E-13
-1.40625,-4.58842E-13
-1.39844,-5.29946E-13
-1.39062,-5.42563E-13
-1.38281,-5.74773E-13
-1.375,-4.91443E-13
-1.36719,-6.69661E-13
-1.35938,-6.84596E-13
-1.35156,-7.27314E-13
-1.34375,-7.11916E-13
-1.33594,-8.27311E-13
-1.32812,-8.60093E-13
-1.32031,-9.30929E-13
-1.3125,-9.32818E-13
-1.30469,-1.08018E-12
-1.29688,-1.1358E-12
-1.28906,-1.24649E-12
-1.28125,-1.32465E-12
-1.27344,-1.45745E-12
-1.26562,-1.57101E-12
-1.25781,-1.73205E-12
-1.25,-1.91969E-12
-1.24219,-2.14032E-12
-1.23438,-2.44502E-12
-1.22656,-2.9141E-12
-1.21875,-3.68618E-12
-1.21094,-5.05237E-12
-1.20312,-7.64068E-12
-1.19531,-1.27381E-11
-1.1875,-2.30306E-11
-1.17969,-4.41106E-11
-1.17188,-8.76156E-11
-1.16406,-1.77805E-10
-1.15625,-3.65255E-10
-1.14844,-7.55423E-10
-1.14062,-1.56826E-09
-1.13281,-3.26264E-09
-1.125,-6.79602E-09
-1.11719,-1.41666E-08
-1.10938,-2.95448E-08
-1.10156,-6.16357E-08
-1.09375,-1.28609E-07
-1.08594,-2.6838E-07
-1.07812,-5.60043E-07
-1.07031,-1.16846E-06
-1.0625,-2.43684E-06
-1.05469,-5.07808E-06
-1.04688,-1.05676E-05
-1.03906,-2.194E-05
-1.03125,-4.53723E-05
-1.02344,-9.32118E-05
-1.01562,-0.000189341
-1.00781,-0.000376494
-1,-9.21422E-05
-0.992188,0.000323718
-0.984375,0.000437049
-0.976562,0.000510957
-0.96875,0.000568997
-0.960938,0.000618638
-0.953125,0.000662998
-0.945312,0.000703645
-0.9375,0.000741449
-0.929688,0.000776952
-0.921875,0.000810519
-0.914062,0.000842416
-0.90625,0.000872845
-0.898438,0.000901965
-0.890625,0.000929908
-0.882812,0.000956781
-0.875,0.000982676
-0.867188,0.00100767
-0.859375,0.00103183
-0.851562,0.00105522
-0.84375,0.00107788
-0.835938,0.00109987
-0.828125,0.00112123
-0.820312,0.00114198
-0.8125,0.00116217
-0.804688,0.00118181
-0.796875,0.00120095
-0.789062,0.00121961
-0.78125,0.0012378
-0.773438,0.00125554
-0.765625,0.00127287
-0.757812,0.00128978
-0.75,0.0013063
-0.742188,0.00132245
-0.734375,0.00133824
-0.726562,0.00135367
-0.71875,0.00136877
-0.710938,0.00138354
-0.703125,0.001398
-0.695312,0.00141215
-0.6875,0.001426
-0.679688,0.00143957
-0.671875,0.00145285
-0.664062,0.00146586
-0.65625,0.00147861
-0.648438,0.00149109
-0.640625,0.00150333
-0.632812,0.00151532
-0.625,0.00152707
-0.617188,0.00153858
-0.609375,0.00154987
-0.601562,0.00156093
-0.59375,0.00157177
-0.585938,0.0015824
-0.578125,0.00159282
-0.570312,0.00160303
-0.5625,0.00161303
-0.554688,0.00162284
-0.546875,0.00163246
-0.539062,0.00164188
-0.53125,0.00165111
-0.523438,0.00166016
-0.515625,0.00166903
-0.507812,0.00167771
-0.5,0.00168622
-0.492188,0.00169456
-0.484375,0.00170273
-0.476562,0.00171072
-0.46875,0.00171855
-0.460938,0.00172622
-0.453125,0.00173372
-0.445312,0.00174106
-0.4375,0.00174825
-0.429688,0.00175528
-0.421875,0.00176215
-0.414062,0.00176888
-0.40625,0.00177545
-0.398438,0.00178187
-0.390625,0.00178815
-0.382812,0.00179428
-0.375,0.00180027
-0.367188,0.00180611
-0.359375,0.00181182
-0.351562,0.00181738
-0.34375,0.0018228
-0.335938,0.00182809
-0.328125,0.00183324
-0.320312,0.00183825
-0.3125,0.00184313
-0.304688,0.00184788
-0.296875,0.0018525
-0.289062,0.00185698
-0.28125,0.00186134
-0.273438,0.00186556
-0.265625,0.00186966
-0.257812,0.00187363
-0.25,0.00187748
-0.242188,0.00188119
-0.234375,0.00188479
-0.226562,0.00188825
-0.21875,0.0018916
-0.210938,0.00189482
-0.203125,0.00189792
-0.195312,0.0019009
-0.1875,0.00190375
-0.179688,0.00190649
-0.171875,0.00190911
-0.164062,0.0019116
-0.15625,0.00191398
-0.148438,0.00191624
-0.140625,0.00191838
-0.132812,0.0019204
-0.125,0.0019223
-0.117188,0.00192409
-0.109375,0.00192576
-0.101562,0.00192732
-0.09375,0.00192875
-0.0859375,0.00193008
-0.078125,0.00193128
-0.0703125,0.00193237
-0.0625,0.00193335
-0.0546875,0.00193421
-0.046875,0.00193495
-0.0390625,0.00193558
-0.03125,0.0019361
-0.0234375,0.0019365
-0.015625,0.00193679
-0.0078125,0.00193696
0,0.00193702
0.0078125,0.00193696
0.015625,0.00193679
0.0234375,0.0019365
0.03125,0.0019361
0.0390625,0.00193558
0.046875,0.00193495
0.0546875,0.00193421
0.0625,0.00193335
0.0703125,0.00193237
0.078125,0.00193128
0.0859375,0.00193008
0.09375,0.00192875
0.101562,0.00192732
0.109375,0.00192576
0.117188,0.00192409
0.125,0.0019223
0.132812,0.0019204
0.140625,0.00191838
0.148438,0.00191624
0.15625,0.00191398
0.164062,0.0019116
0.171875,0.00190911
0.179688,0.00190649
0.1875,0.00190375
0.195312,0.0019009
0.203125,0.00189792
0.210938,0.00189482
0.21875,0.0018916
0.226562,0.00188825
0.234375,0.00188479
0.242188,0.00188119
0.25,0.00187748
0.257812,0.00187363
0.265625,0.00186966
0.273438,0.00186556
0.28125,0.00186134
0.289062,0.00185698
0.296875,0.0018525
0.304688,0.00184788
0.3125,0.00184313
0.320312,0.00183825
0.328125,0.00183324
0.335938,0.00182809
0.34375,0.0018228
0.351562,0.00181738
0.359375,0.00181182
0.367188,0.00180611
0.375,0.00180027
0.382812,0.00179428
0.390625,0.00178815
0.398438,0.00178187
0.40625,0.00177545
0.414062,0.00176888
0.421875,0.00176215
0.429688,0.00175528
0.4375,0.00174825
0.445312,0.00174106
0.453125,0.00173372
0.460938,0.00172622
0.46875,0.00171855
0.476562,0.00171072
0.484375,0.00170273
0.492188,0.00169456
0.5,0.00168622
0.507812,0.00167771
0.515625,0.00166903
0.523438,0.00166016
0.53125,0.00165111
0.539062,0.00164188
0.546875,0.00163246
0.554688,0.00162284
0.5625,0.00161303
0.570312,0.00160303
0.578125,0.00159282
0.585938,0.0015824
0.59375,0.00157177
0.601562,0.00156093
0.609375,0.00154987
0.617188,0.00153858
0.625,0.00152707
0.632812,0.00151532
0.640625,0.00150333
0.648438,0.00149109
0.65625,0.00147861
0.664062,0.00146586
0.671875,0.00145285
0.679688,0.00143957
0.6875,0.001426
0.695312,0.00141215
0.703125,0.001398
0.710938,0.00138354
0.71875,0.00136877
0.726562,0.00135367
0.734375,0.00133824
0.742188,0.00132245
0.75,0.0013063
0.757812,0.00128978
0.765625,0.00127287
0.773438,0.00125554
0.78125,0.0012378
0.789062,0.00121961
0.796875,0.00120095
0.804688,0.00118181
0.8125,0.00116217
0.820312,0.00114198
0.828125,0.00112123
0.835938,0.00109987
0.84375,0.00107788
0.851562,0.00105522
0.859375,0.00103183
0.867188,0.00100767
0.875,0.000982676
0.882812,0.000956781
0.890625,0.000929908
0.898438,0.000901965
0.90625,0.000872845
0.914062,0.000842416
0.921875,0.000810519
0.929688,0.000776952
0.9375,0.000741449
0.945312,0.000703645
0.953125,0.000662998
0.960938,0.000618638
0.96875,0.000568997
0.976562,0.000510957
0.984375,0.000437049
0.992188,0.000323718
1,-9.21422E-05
1.00781,-0.000376494
1.01562,-0.000189341
1.02344,-9.32118E-05
1.03125,-4.53723E-05
1.03906,-2.194E-05
1.04688,-1.05676E-05
1.05469,-5.07808E-06
1.0625,-2.43684E-06
1.07031,-1.16846E-06
1.07812,-5.60043E-07
1.08594,-2.6838E-07
1.09375,-1.28609E-07
1.10156,-6.16357E-08
1.10938,-2.95448E-08
1.11719,-1.41666E-08
1.125,-6.79602E-09
1.13281,-3.26264E-09
1.14062,-1.56826E-09
1.14844,-7.55422E-10
1.15625,-3.65254E-10
1.16406,-1.77804E-10
1.17188,-8.76151E-11
1.17969,-4.41088E-11
1.1875,-2.3029E-11
1.19531,-1.27383E-11
1.20312,-7.64042E-12
1.21094,-5.05426E-12
1.21875,-3.68663E-12
1.22656,-2.91432E-12
1.23438,-2.44879E-12
1.24219,-2.14315E-12
1.25,-1.92115E-12
1.25781,-1.73477E-12
1.26562,-1.57795E-12
1.27344,-1.45786E-12
1.28125,-1.32049E-12
1.28906,-1.24439E-12
1.29688,-1.12859E-12
1.30469,-1.06744E-12
1.3125,-9.28811E-13
1.32031,-9.36096E-13
1.32812,-8.6171E-13
1.33594,-8.26415E-13
1.34375,-7.11752E-13
1.35156,-7.27275E-13
1.35938,-6.77321E-13
1.36719,-6.57906E-13
1.375,-4.95225E-13
1.38281,-5.87736E-13
1.39062,-5.38521E-13
1.39844,-5.22408E-13
1.40625,-4.64571E-13
1.41406,-4.77969E-13
1.42188,-4.46519E-13
1.42969,-4.62911E-13
1.4375,-2.94841E-13
1.44531,-4.20294E-13
1.45312,-3.63189E-13
1.46094,-3.50936E-13
1.46875,-3.19154E-13
1.47656,-3.53505E-13
1.48438,-3.24588E-13
1.49219,-3.35078E-13
1.5,-1.31756E-13


==> Data/cod_further8_04999.csv <==
x,cod
-1.5,7.03957E-13
-1.49609,3.35742E-13
-1.49219,3.47132E-13
-1.48828,3.51379E-13
-1.48438,3.70693E-13
-1.48047,3.67805E-13
-1.47656,3.80207E-13
-1.47266,3.85069E-13
-1.46875,4.21332E-13
-1.46484,4.03217E-13
-1.46094,4.16728E-13
-1.45703,4.22302E-13
-1.45312,4.44702E-13
-1.44922,4.42377E-13
-1.44531,4.57137E-13
-1.44141,4.63506E-13
-1.4375,5.36897E-13
-1.43359,4.85739E-13
-1.42969,5.01858E-13
-1.42578,5.09146E-13
-1.42188,5.35232E-13
-1.41797,5.33796E-13
-1.41406,5.51421E-13
-1.41016,5.59772E-13
-1.40625,6.06732E-13
-1.40234,5.87149E-13
-1.39844,6.06456E-13
-1.39453,6.16015E-13
-1.39062,6.4662E-13
-1.38672,6.46459E-13
-1.38281,6.67662E-13
-1.37891,6.78583E-13
-1.375,8.41191E-13
-1.37109,7.12482E-13
-1.36719,7.3577E-13
-1.36328,7.48274E-13
-1.35938,7.84161E-13
-1.35547,7.86086E-13
-1.35156,8.11721E-13
-1.34766,8.26057E-13
-1.34375,8.87936E-13
-1.33984,8.68325E-13
-1.33594,8.96603E-13
-1.33203,9.13051E-13
-1.32812,9.55274E-13
-1.32422,9.60405E-13
-1.32031,9.91692E-13
-1.31641,1.01057E-12
-1.3125,1.12948E-12
-1.30859,1.06373E-12
-1.30469,1.09839E-12
-1.30078,1.12011E-12
-1.29688,1.17036E-12
-1.29297,1.17995E-12
-1.28906,1.21846E-12
-1.28516,1.24351E-12
-1.28125,1.32698E-12
-1.27734,1.31107E-12
-1.27344,1.35401E-12
-1.26953,1.38295E-12
-1.26562,1.44355E-12
-1.26172,1.45948E-12
-1.25781,1.50755E-12
-1.25391,1.54105E-12
-1.25,2.22789E-12
-1.24609,1.62806E-12
-1.24219,1.68203E-12
-1.23828,1.72099E-12
-1.23438,1.79481E-12
-1.23047,1.82039E-12
-1.22656,1.88131E-12
-1.22266,1.92683E-12
-1.21875,2.04239E-12
-1.21484,2.04096E-12
-1.21094,2.11014E-12
-1.20703,2.16354E-12
-1.20312,2.25534E-12
-1.19922,2.29539E-12
-1.19531,2.37449E-12
-1.19141,2.43747E-12
-1.1875,2.64291E-12
-1.18359,2.59085E-12
-1.17969,2.68194E-12
-1.17578,2.7568E-12
-1.17188,2.87443E-12
-1.16797,2.93678E-12
-1.16406,3.0427E-12
-1.16016,3.13248E-12
-1.15625,3.30615E-12
-1.15234,3.34587E-12
-1.14844,3.47048E-12
-1.14453,3.57933E-12
-1.14062,3.73655E-12
-1.13672,3.83577E-12
-1.13281,3.98475E-12
-1.12891,4.11909E-12
-1.125,4.5548E-12
-1.12109,4.4356E-12
-1.11719,4.62158E-12
-1.11328,4.80028E-12
-1.10938,5.04747E-12
-1.10547,5.26353E-12
-1.10156,5.59353E-12
-1.09766,6.03116E-12
-1.09375,6.82538E-12
-1.08984,8.00716E-12
-1.08594,1.0432E-11
-1.08203,1.52711E-11
-1.07812,2.53565E-11
-1.07422,4.64936E-11
-1.07031,9.15757E-11
-1.06641,1.88135E-10
-1.0625,3.96279E-10
-1.05859,8.45959E-10
-1.05469,1.82333E-09
-1.05078,3.9569E-09
-1.04688,8.63977E-09
-1.04297,1.89828E-08
-1.03906,4.20004E-08
-1.03516,9.36951E-08
-1.03125,2.1112E-07
-1.02734,4.8172E-07
-1.02344,1.11696E-06
-1.01953,2.64621E-06
-1.01562,6.45063E-06
-1.01172,1.6432E-05
-1.00781,4.42484E-05
-1.00391,0.000136532
-1,0.000240267
-0.996094,0.000229733
-0.992188,0.000263672
-0.988281,0.000294009
-0.984375,0.00032187
-0.980469,0.000347484
-0.976562,0.000371313
-0.972656,0.000393632
-0.96875,0.000414678
-0.964844,0.000434631
-0.960938,0.000453631
-0.957031,0.000471793
-0.953125,0.000489211
-0.949219,0.00050596
-0.945312,0.000522105
-0.941406,0.000537701
-0.9375,0.000552793
-0.933594,0.000567422
-0.929688,0.000581622
-0.925781,0.000595425
-0.921875,0.000608857
-0.917969,0.000621943
-0.914062,0.000634703
-0.910156,0.000647158
-0.90625,0.000659324
-0.902344,0.000671218
-0.898438,0.000682853
-0.894531,0.000694243
-0.890625,0.000705399
-0.886719,0.000716333
-0.882812,0.000727054
-0.878906,0.000737573
-0.875,0.000747897
-0.871094,0.000758034
-0.867188,0.000767993
-0.863281,0.000777779
-0.859375,0.0007874
-0.855469,0.000796861
-0.851562,0.000806168
-0.847656,0.000815326
-0.84375,0.000824341
-0.839844,0.000833216
-0.835938,0.000841958
-0.832031,0.000850568
-0.828125,0.000859052
-0.824219,0.000867414
-0.820312,0.000875656
-0.816406,0.000883783
-0.8125,0.000891796
-0.808594,0.000899701
-0.804688,0.000907498
-0.800781,0.000915191
-0.796875,0.000922783
-0.792969,0.000930277
-0.789062,0.000937673
-0.785156,0.000944976
-0.78125,0.000952186
-0.777344,0.000959306
-0.773438,0.000966339
-0.769531,0.000973285
-0.765625,0.000980147
-0.761719,0.000986927
-0.757812,0.000993626
-0.753906,0.00100025
-0.75,0.00100679
-0.746094,0.00101325
-0.742188,0.00101965
-0.738281,0.00102596
-0.734375,0.00103221
-0.730469,0.00103839
-0.726562,0.00104449
-0.722656,0.00105053
-0.71875,0.0010565
-0.714844,0.00106241
-0.710938,0.00106825
-0.707031,0.00107403
-0.703125,0.00107974
-0.699219,0.0010854
-0.695312,0.00109099
-0.691406,0.00109652
-0.6875,0.001102
-0.683594,0.00110741
-0.679688,0.00111277
-0.675781,0.00111808
-0.671875,0.00112332
-0.667969,0.00112852
-0.664062,0.00113366
-0.660156,0.00113874
-0.65625,0.00114378
-0.652344,0.00114876
-0.648438,0.00115369
-0.644531,0.00115857
-0.640625,0.0011634
-0.636719,0.00116818
-0.632812,0.00117291
-0.628906,0.0011776
-0.625,0.00118223
-0.621094,0.00118682
-0.617188,0.00119137
-0.613281,0.00119586
-0.609375,0.00120032
-0.605469,0.00120472
-0.601562,0.00120909
-0.597656,0.00121341
-0.59375,0.00121768
-0.589844,0.00122192
-0.585938,0.00122611
-0.582031,0.00123026
-0.578125,0.00123437
-0.574219,0.00123843
-0.570312,0.00124246
-0.566406,0.00124644
-0.5625,0.00125039
-0.558594,0.00125429
-0.554688,0.00125816
-0.550781,0.00126199
-0.546875,0.00126578
-0.542969,0.00126953
-0.539062,0.00127324
-0.535156,0.00127691
-0.53125,0.00128055
-0.527344,0.00128415
-0.523438,0.00128772
-0.519531,0.00129125
-0.515625,0.00129474
-0.511719,0.0012982
-0.507812,0.00130162
-0.503906,0.001305
-0.5,0.00130836
-0.496094,0.00131167
-0.492188,0.00131495
-0.488281,0.0013182
-0.484375,0.00132142
-0.480469,0.0013246
-0.476562,0.00132775
-0.472656,0.00133086
-0.46875,0.00133394
-0.464844,0.00133699
-0.460938,0.00134001
-0.457031,0.001343
-0.453125,0.00134595
-0.449219,0.00134887
-0.445312,0.00135176
-0.441406,0.00135462
-0.4375,0.00135745
-0.433594,0.00136024
-0.429688,0.00136301
-0.425781,0.00136574
-0.421875,0.00136845
-0.417969,0.00137112
-0.414062,0.00137377
-0.410156,0.00137638
-0.40625,0.00137897
-0.402344,0.00138152
-0.398438,0.00138405
-0.394531,0.00138654
-0.390625,0.00138901
-0.386719,0.00139145
-0.382812,0.00139386
-0.378906,0.00139624
-0.375,0.0013986
-0.371094,0.00140092
-0.367188,0.00140322
-0.363281,0.00140549
-0.359375,0.00140773
-0.355469,0.00140994
-0.351562,0.00141213
-0.347656,0.00141428
-0.34375,0.00141641
-0.339844,0.00141852
-0.335938,0.00142059
-0.332031,0.00142264
-0.328125,0.00142467
-0.324219,0.00142666
-0.320312,0.00142863
-0.316406,0.00143057
-0.3125,0.00143249
-0.308594,0.00143438
-0.304688,0.00143624
-0.300781,0.00143808
-0.296875,0.00143989
-0.292969,0.00144168
-0.289062,0.00144344
-0.285156,0.00144517
-0.28125,0.00144688
-0.277344,0.00144856
-0.273438,0.00145022
-0.269531,0.00145185
-0.265625,0.00145346
-0.261719,0.00145504
-0.257812,0.0014566
-0.253906,0.00145813
-0.25,0.00145963
-0.246094,0.00146112
-0.242188,0.00146257
-0.238281,0.00146401
-0.234375,0.00146541
-0.230469,0.0014668
-0.226562,0.00146815
-0.222656,0.00146949
-0.21875,0.0014708
-0.214844,0.00147208
-0.210938,0.00147334
-0.207031,0.00147458
-0.203125,0.00147579
-0.199219,0.00147698
-0.195312,0.00147815
-0.191406,0.00147929
-0.1875,0.0014804
-0.183594,0.0014815
-0.179688,0.00148257
-0.175781,0.00148361
-0.171875,0.00148463
-0.167969,0.00148563
-0.164062,0.0014866
-0.160156,0.00148756
-0.15625,0.00148848
-0.152344,0.00148939
-0.148438,0.00149027
-0.144531,0.00149112
-0.140625,0.00149196
-0.136719,0.00149277
-0.132812,0.00149356
-0.128906,0.00149432
-0.125,0.00149506
-0.121094,0.00149578
-0.117188,0.00149647
-0.113281,0.00149715
-0.109375,0.00149779
-0.105469,0.00149842
-0.101562,0.00149902
-0.0976562,0.0014996
-0.09375,0.00150016
-0.0898438,0.00150069
-0.0859375,0.0015012
-0.0820312,0.00150169
-0.078125,0.00150216
-0.0742188,0.0015026
-0.0703125,0.00150302
-0.0664062,0.00150341
-0.0625,0.00150379
-0.0585938,0.00150414
-0.0546875,0.00150447
-0.0507812,0.00150477
-0.046875,0.00150506
-0.0429688,0.00150532
-0.0390625,0.00150555
-0.0351562,0.00150577
-0.03125,0.00150596
-0.0273438,0.00150613
-0.0234375,0.00150628
-0.0195312,0.0015064
-0.015625,0.0015065
-0.0117188,0.00150658
-0.0078125,0.00150664
-0.00390625,0.00150667
0,0.00150668
0.00390625,0.00150667
0.0078125,0.00150664
0.0117188,0.00150658
0.015625,0.0015065
0.0195312,0.0015064
0.0234375,0.00150628
0.0273438,0.00150613
0.03125,0.00150596
0.0351562,0.00150577
0.0390625,0.00150555
0.0429688,0.00150532
0.046875,0.00150506
0.0507812,0.00150477
0.0546875,0.00150447
0.0585938,0.00150414
0.0625,0.00150379
0.0664062,0.00150341
0.0703125,0.00150302
0.0742188,0.0015026
0.078125,0.00150216
0.0820312,0.00150169
0.0859375,0.0015012
0.0898438,0.00150069
0.09375,0.00150016
0.0976562,0.0014996
0.101562,0.00149902
0.105469,0.00149842
0.109375,0.00149779
0.113281,0.00149715
0.117188,0.00149647
0.121094,0.00149578
0.125,0.00149506
0.128906,0.00149432
0.132812,0.00149356
0.136719,0.00149277
0.140625,0.00149196
0.144531,0.00149112
0.148438,0.00149027
0.152344,0.00148939
0.15625,0.00148848
0.160156,0.00148756
0.164062,0.0014866
0.167969,0.00148563
0.171875,0.00148463
0.175781,0.00148361
0.179688,0.00148257
0.183594,0.0014815
0.1875,0.0014804
0.191406,0.00147929
0.195312,0.00147815
0.199219,0.00147698
0.203125,0.00147579
0.207031,0.00147458
0.210938,0.00147334
0.214844,0.00147208
0.21875,0.0014708
0.222656,0.00146949
0.226562,0.00146815
0.230469,0.0014668
0.234375,0.00146541
0.238281,0.00146401
0.242188,0.00146257
0.246094,0.00146112
0.25,0.00145963
0.253906,0.00145813
0.257812,0.0014566
0.261719,0.00145504
0.265625,0.00145346
0.269531,0.00145185
0.273438,0.00145022
0.277344,0.00144856
0.28125,0.00144688
0.285156,0.00144517
0.289062,0.00144344
0.292969,0.00144168
0.296875,0.00143989
0.300781,0.00143808
0.304688,0.00143624
0.308594,0.00143438
0.3125,0.00143249
0.316406,0.00143057
0.320312,0.00142863
0.324219,0.00142666
0.328125,0.00142467
0.332031,0.00142264
0.335938,0.00142059
0.339844,0.00141852
0.34375,0.00141641
0.347656,0.00141428
0.351562,0.00141213
0.355469,0.00140994
0.359375,0.00140773
0.363281,0.00140549
0.367188,0.00140322
0.371094,0.00140092
0.375,0.0013986
0.378906,0.00139624
0.382812,0.00139386
0.386719,0.00139145
0.390625,0.00138901
0.394531,0.00138654
0.398438,0.00138405
0.402344,0.00138152
0.40625,0.00137897
0.410156,0.00137638
0.414062,0.00137377
0.417969,0.00137112
0.421875,0.00136845
0.425781,0.00136574
0.429688,0.00136301
0.433594,0.00136024
0.4375,0.00135745
0.441406,0.00135462
0.445312,0.00135176
0.449219,0.00134887
0.453125,0.00134595
0.457031,0.001343
0.460938,0.00134001
0.464844,0.00133699
0.46875,0.00133394
0.472656,0.00133086
0.476562,0.00132775
0.480469,0.0013246
0.484375,0.00132142
0.488281,0.0013182
0.492188,0.00131495
0.496094,0.00131167
0.5,0.00130836
0.503906,0.001305
0.507812,0.00130162
0.511719,0.0012982
0.515625,0.00129474
0.519531,0.00129125
0.523438,0.00128772
0.527344,0.00128415
0.53125,0.00128055
0.535156,0.00127691
0.539062,0.00127324
0.542969,0.00126953
0.546875,0.00126578
0.550781,0.00126199
0.554688,0.00125816
0.558594,0.00125429
0.5625,0.00125039
0.566406,0.00124644
0.570312,0.00124246
0.574219,0.00123843
0.578125,0.00123437
0.582031,0.00123026
0.585938,0.00122611
0.589844,0.00122192
0.59375,0.00121768
0.597656,0.00121341
0.601562,0.00120909
0.605469,0.00120472
0.609375,0.00120032
0.613281,0.00119586
0.617188,0.00119137
0.621094,0.00118682
0.625,0.00118223
0.628906,0.0011776
0.632812,0.00117291
0.636719,0.00116818
0.640625,0.0011634
0.644531,0.00115857
0.648438,0.00115369
0.652344,0.00114876
0.65625,0.00114378
0.660156,0.00113874
0.664062,0.00113366
0.667969,0.00112852
0.671875,0.00112332
0.675781,0.00111808
0.679688,0.00111277
0.683594,0.00110741
0.6875,0.001102
0.691406,0.00109652
0.695312,0.00109099
0.699219,0.0010854
0.703125,0.00107974
0.707031,0.00107403
0.710938,0.00106825
0.714844,0.00106241
0.71875,0.0010565
0.722656,0.00105053
0.726562,0.00104449
0.730469,0.00103839
0.734375,0.00103221
0.738281,0.00102596
0.742188,0.00101965
0.746094,0.00101325
0.75,0.00100679
0.753906,0.00100025
0.757812,0.000993626
0.761719,0.000986927
0.765625,0.000980147
0.769531,0.000973285
0.773438,0.000966339
0.777344,0.000959306
0.78125,0.000952186
0.785156,0.000944976
0.789062,0.000937673
0.792969,0.000930277
0.796875,0.000922783
0.800781,0.000915191
0.804688,0.000907498
0.808594,0.000899701
0.8125,0.000891796
0.816406,0.000883783
0.820312,0.000875656
0.824219,0.000867414
0.828125,0.000859052
0.832031,0.000850568
0.835938,0.000841958
0.839844,0.000833216
0.84375,0.000824341
0.847656,0.000815326
0.851562,0.000806168
0.855469,0.000796861
0.859375,0.0007874
0.863281,0.000777779
0.867188,0.000767993
0.871094,0.000758034
0.875,0.000747897
0.878906,0.000737573
0.882812,0.000727054
0.886719,0.000716333
0.890625,0.000705399
0.894531,0.000694243
0.898438,0.000682853
0.902344,0.000671218
0.90625,0.000659324
0.910156,0.000647158
0.914062,0.000634703
0.917969,0.000621943
0.921875,0.000608857
0.925781,0.000595425
0.929688,0.000581622
0.933594,0.000567422
0.9375,0.000552793
0.941406,0.000537701
0.945312,0.000522105
0.949219,0.00050596
0.953125,0.000489211
0.957031,0.000471793
0.960938,0.000453631
0.964844,0.000434631
0.96875,0.000414678
0.972656,0.000393632
0.976562,0.000371313
0.980469,0.000347484
0.984375,0.00032187
0.988281,0.000294009
0.992188,0.000263672
0.996094,0.000229733
1,0.000240267
1.00391,0.000136532
1.00781,4.42484E-05
1.01172,1.6432E-05
1.01562,6.45063E-06
1.01953,2.64621E-06
1.02344,1.11696E-06
1.02734,4.8172E-07
1.03125,2.1112E-07
1.03516,9.36951E-08
1.03906,4.20004E-08
1.04297,1.89828E-08
1.04688,8.63977E-09
1.05078,3.9569E-09
1.05469,1.82333E-09
1.05859,8.45959E-10
1.0625,3.96279E-10
1.06641,1.88135E-10
1.07031,9.15757E-11
1.07422,4.64936E-11
1.07812,2.53565E-11
1.08203,1.52711E-11
1.08594,1.0432E-11
1.08984,8.00716E-12
1.09375,6.82538E-12
1.09766,6.03116E-12
1.10156,5.59353E-12
1.10547,5.26353E-12
1.10938,5.04747E-12
1.11328,4.80028E-12
1.11719,4.62158E-12
1.12109,4.4356E-12
1.125,4.5548E-12
1.12891,4.11909E-12
1.13281,3.98475E-12
1.13672,3.83577E-12
1.14062,3.73655E-12
1.14453,3.57933E-12
1.14844,3.47048E-12
1.15234,3.34587E-12
1.15625,3.30615E-12
1.16016,3.13248E-12
1.16406,3.0427E-12
1.16797,2.93678E-12
1.17188,2.87443E-12
1.17578,2.7568E-12
1.17969,2.68194E-12
1.18359,2.59085E-12
1.1875,2.64291E-12
1.19141,2.43747E-12
1.19531,2.37449E-12
1.19922,2.29539E-12
1.20312,2.25534E-12
1.20703,2.16354E-12
1.21094,2.11014E-12
1.21484,2.04096E-12
1.21875,2.04239E-12
1.22266,1.92683E-12
1.22656,1.88131E-12
1.23047,1.82039E-12
1.23438,1.79481E-12
1.23828,1.72099E-12
1.24219,1.68203E-12
1.24609,1.62806E-12
1.25,2.22789E-12
1.25391,1.54105E-12
1.25781,1.50755E-12
1.26172,1.45948E-12
1.26562,1.44355E-12
1.26953,1.38295E-12
1.27344,1.35401E-12
1.27734,1.31107E-12
1.28125,1.32698E-12
1.28516,1.24351E-12
1.28906,1.21846E-12
1.29297,1.17995E-12
1.29688,1.17036E-12
1.30078,1.12011E-12
1.30469,1.09839E-12
1.30859,1.06373E-12
1.3125,1.12948E-12
1.31641,1.01057E-12
1.32031,9.91692E-13
1.32422,9.60405E-13
1.32812,9.55274E-13
1.33203,9.13051E-13
1.33594,8.96603E-13
1.33984,8.68325E-13
1.34375,8.87936E-13
1.34766,8.26057E-13
1.35156,8.11721E-13
1.35547,7.86086E-13
1.35938,7.84161E-13
1.36328,7.48274E-13
1.36719,7.3577E-13
1.37109,7.12482E-13
1.375,8.4119E-13
1.37891,6.78583E-13
1.38281,6.67662E-13
1.38672,6.46459E-13
1.39062,6.4662E-13
1.39453,6.16015E-13
1.39844,6.06456E-13
1.40234,5.87149E-13
1.40625,6.06732E-13
1.41016,5.59772E-13
1.41406,5.51421E-13
1.41797,5.33796E-13
1.42188,5.35232E-13
1.42578,5.09146E-13
1.42969,5.01858E-13
1.43359,4.85739E-13
1.4375,5.36897E-13
1.44141,4.63506E-13
1.44531,4.57137E-13
1.44922,4.42377E-13
1.45312,4.44702E-13
1.45703,4.22302E-13
1.46094,4.16728E-13
1.46484,4.03217E-13
1.46875,4.21332E-13
1.47266,3.85069E-13
1.47656,3.80207E-13
1.48047,3.67805E-13
1.48438,3.70693E-13
1.48828,3.51379E-13
1.49219,3.47132E-13
1.49609,3.35742E-13
1.5,7.03957E-13


==> Data/cod_further8_05.csv <==
x,cod
-1.5,7.04223E-13
-1.49609,3.35797E-13
-1.49219,3.47191E-13
-1.48828,3.5144E-13
-1.48438,3.70759E-13
-1.48047,3.67871E-13
-1.47656,3.80277E-13
-1.47266,3.85142E-13
-1.46875,4.21414E-13
-1.46484,4.03296E-13
-1.46094,4.16812E-13
-1.45703,4.22388E-13
-1.45312,4.44795E-13
-1.44922,4.42471E-13
-1.44531,4.57236E-13
-1.44141,4.63607E-13
-1.4375,5.37017E-13
-1.43359,4.85849E-13
-1.42969,5.01974E-13
-1.42578,5.09265E-13
-1.42188,5.35359E-13
-1.41797,5.33924E-13
-1.41406,5.51556E-13
-1.41016,5.59911E-13
-1.40625,6.06885E-13
-1.40234,5.87299E-13
-1.39844,6.06613E-13
-1.39453,6.16176E-13
-1.39062,6.46791E-13
-1.38672,6.46633E-13
-1.38281,6.67844E-13
-1.37891,6.78771E-13
-1.375,8.41422E-13
-1.37109,7.12683E-13
-1.36719,7.3598E-13
-1.36328,7.48491E-13
-1.35938,7.8439E-13
-1.35547,7.86318E-13
-1.35156,8.11964E-13
-1.34766,8.26307E-13
-1.34375,8.88205E-13
-1.33984,8.68593E-13
-1.33594,8.96882E-13
-1.33203,9.13339E-13
-1.32812,9.55578E-13
-1.32422,9.60714E-13
-1.32031,9.92015E-13
-1.31641,1.0109E-12
-1.3125,1.12985E-12
-1.30859,1.06408E-12
-1.30469,1.09876E-12
-1.30078,1.12049E-12
-1.29688,1.17076E-12
-1.29297,1.18036E-12
-1.28906,1.21889E-12
-1.28516,1.24395E-12
-1.28125,1.32745E-12
-1.27734,1.31155E-12
-1.27344,1.3545E-12
-1.26953,1.38346E-12
-1.26562,1.44408E-12
-1.26172,1.46003E-12
-1.25781,1.50812E-12
-1.25391,1.54164E-12
-1.25,2.22886E-12
-1.24609,1.62869E-12
-1.24219,1.68269E-12
-1.23828,1.72167E-12
-1.23438,1.79553E-12
-1.23047,1.82112E-12
-1.22656,1.88207E-12
-1.22266,1.92762E-12
-1.21875,2.04323E-12
-1.21484,2.04181E-12
-1.21094,2.11103E-12
-1.20703,2.16446E-12
-1.20312,2.25631E-12
-1.19922,2.29639E-12
-1.19531,2.37553E-12
-1.19141,2.43855E-12
-1.1875,2.64408E-12
-1.18359,2.59202E-12
-1.17969,2.68317E-12
-1.17578,2.75808E-12
-1.17188,2.87576E-12
-1.16797,2.93817E-12
-1.16406,3.04415E-12
-1.16016,3.13399E-12
-1.15625,3.30775E-12
-1.15234,3.34752E-12
-1.14844,3.47221E-12
-1.14453,3.58113E-12
-1.14062,3.73845E-12
-1.13672,3.83776E-12
-1.13281,3.98685E-12
-1.12891,4.12129E-12
-1.125,4.55723E-12
-1.12109,4.43808E-12
-1.11719,4.62426E-12
-1.11328,4.80323E-12
-1.10938,5.05086E-12
-1.10547,5.26765E-12
-1.10156,5.59902E-12
-1.09766,6.03933E-12
-1.09375,6.83895E-12
-1.08984,8.03166E-12
-1.08594,1.04791E-11
-1.08203,1.53648E-11
-1.07812,2.55468E-11
-1.07422,4.68845E-11
-1.07031,9.23836E-11
-1.06641,1.89811E-10
-1.0625,3.99759E-10
-1.05859,8.53194E-10
-1.05469,1.83838E-09
-1.05078,3.98823E-09
-1.04688,8.70502E-09
-1.04297,1.91187E-08
-1.03906,4.22837E-08
-1.03516,9.42857E-08
-1.03125,2.12352E-07
-1.02734,4.84289E-07
-1.02344,1.12232E-06
-1.01953,2.6574E-06
-1.01562,6.47402E-06
-1.01172,1.64811E-05
-1.00781,4.43521E-05
-1.00391,0.000136777
-1,0.00024046
-0.996094,0.000229733
-0.992188,0.000263646
-0.988281,0.00029397
-0.984375,0.000321823
-0.980469,0.000347432
-0.976562,0.000371257
-0.972656,0.000393572
-0.96875,0.000414616
-0.964844,0.000434565
-0.960938,0.000453563
-0.957031,0.000471723
-0.953125,0.000489138
-0.949219,0.000505885
-0.945312,0.000522028
-0.941406,0.000537622
-0.9375,0.000552712
-0.933594,0.000567339
-0.929688,0.000581537
-0.925781,0.000595338
-0.921875,0.000608769
-0.917969,0.000621853
-0.914062,0.000634612
-0.910156,0.000647065
-0.90625,0.000659229
-0.902344,0.000671121
-0.898438,0.000682755
-0.894531,0.000694143
-0.890625,0.000705298
-0.886719,0.000716231
-0.882812,0.000726951
-0.878906,0.000737468
-0.875,0.00074779
-0.871094,0.000757927
-0.867188,0.000767884
-0.863281,0.000777669
-0.859375,0.000787288
-0.855469,0.000796748
-0.851562,0.000806054
-0.847656,0.000815211
-0.84375,0.000824225
-0.839844,0.000833099
-0.835938,0.000841839
-0.832031,0.000850449
-0.828125,0.000858932
-0.824219,0.000867292
-0.820312,0.000875533
-0.816406,0.000883659
-0.8125,0.000891671
-0.808594,0.000899575
-0.804688,0.000907371
-0.800781,0.000915063
-0.796875,0.000922654
-0.792969,0.000930147
-0.789062,0.000937542
-0.785156,0.000944844
-0.78125,0.000952053
-0.777344,0.000959172
-0.773438,0.000966204
-0.769531,0.000973149
-0.765625,0.000980011
-0.761719,0.000986789
-0.757812,0.000993487
-0.753906,0.00100011
-0.75,0.00100665
-0.746094,0.00101311
-0.742188,0.0010195
-0.738281,0.00102582
-0.734375,0.00103207
-0.730469,0.00103824
-0.726562,0.00104435
-0.722656,0.00105039
-0.71875,0.00105636
-0.714844,0.00106226
-0.710938,0.0010681
-0.707031,0.00107388
-0.703125,0.00107959
-0.699219,0.00108525
-0.695312,0.00109084
-0.691406,0.00109637
-0.6875,0.00110185
-0.683594,0.00110726
-0.679688,0.00111262
-0.675781,0.00111792
-0.671875,0.00112317
-0.667969,0.00112836
-0.664062,0.0011335
-0.660156,0.00113858
-0.65625,0.00114362
-0.652344,0.0011486
-0.648438,0.00115353
-0.644531,0.00115841
-0.640625,0.00116324
-0.636719,0.00116802
-0.632812,0.00117275
-0.628906,0.00117743
-0.625,0.00118207
-0.621094,0.00118666
-0.617188,0.0011912
-0.613281,0.0011957
-0.609375,0.00120015
-0.605469,0.00120456
-0.601562,0.00120892
-0.597656,0.00121324
-0.59375,0.00121752
-0.589844,0.00122175
-0.585938,0.00122594
-0.582031,0.00123009
-0.578125,0.0012342
-0.574219,0.00123826
-0.570312,0.00124229
-0.566406,0.00124627
-0.5625,0.00125022
-0.558594,0.00125412
-0.554688,0.00125799
-0.550781,0.00126181
-0.546875,0.0012656
-0.542969,0.00126935
-0.539062,0.00127306
-0.535156,0.00127674
-0.53125,0.00128038
-0.527344,0.00128398
-0.523438,0.00128754
-0.519531,0.00129107
-0.515625,0.00129456
-0.511719,0.00129802
-0.507812,0.00130144
-0.503906,0.00130482
-0.5,0.00130818
-0.496094,0.00131149
-0.492188,0.00131477
-0.488281,0.00131802
-0.484375,0.00132124
-0.480469,0.00132442
-0.476562,0.00132757
-0.472656,0.00133068
-0.46875,0.00133376
-0.464844,0.00133681
-0.460938,0.00133983
-0.457031,0.00134281
-0.453125,0.00134576
-0.449219,0.00134869
-0.445312,0.00135157
-0.441406,0.00135443
-0.4375,0.00135726
-0.433594,0.00136006
-0.429688,0.00136282
-0.425781,0.00136556
-0.421875,0.00136826
-0.417969,0.00137093
-0.414062,0.00137358
-0.410156,0.00137619
-0.40625,0.00137878
-0.402344,0.00138133
-0.398438,0.00138386
-0.394531,0.00138635
-0.390625,0.00138882
-0.386719,0.00139126
-0.382812,0.00139367
-0.378906,0.00139605
-0.375,0.0013984
-0.371094,0.00140073
-0.367188,0.00140302
-0.363281,0.00140529
-0.359375,0.00140753
-0.355469,0.00140975
-0.351562,0.00141193
-0.347656,0.00141409
-0.34375,0.00141622
-0.339844,0.00141832
-0.335938,0.0014204
-0.332031,0.00142245
-0.328125,0.00142447
-0.324219,0.00142647
-0.320312,0.00142844
-0.316406,0.00143038
-0.3125,0.00143229
-0.308594,0.00143418
-0.304688,0.00143605
-0.300781,0.00143788
-0.296875,0.00143969
-0.292969,0.00144148
-0.289062,0.00144324
-0.285156,0.00144497
-0.28125,0.00144668
-0.277344,0.00144836
-0.273438,0.00145002
-0.269531,0.00145165
-0.265625,0.00145326
-0.261719,0.00145484
-0.257812,0.0014564
-0.253906,0.00145793
-0.25,0.00145944
-0.246094,0.00146092
-0.242188,0.00146237
-0.238281,0.00146381
-0.234375,0.00146521
-0.230469,0.0014666
-0.226562,0.00146795
-0.222656,0.00146929
-0.21875,0.0014706
-0.214844,0.00147188
-0.210938,0.00147314
-0.207031,0.00147438
-0.203125,0.00147559
-0.199219,0.00147678
-0.195312,0.00147794
-0.191406,0.00147908
-0.1875,0.0014802
-0.183594,0.00148129
-0.179688,0.00148236
-0.175781,0.00148341
-0.171875,0.00148443
-0.167969,0.00148543
-0.164062,0.0014864
-0.160156,0.00148735
-0.15625,0.00148828
-0.152344,0.00148918
-0.148438,0.00149006
-0.144531,0.00149092
-0.140625,0.00149175
-0.136719,0.00149257
-0.132812,0.00149335
-0.128906,0.00149412
-0.125,0.00149486
-0.121094,0.00149557
-0.117188,0.00149627
-0.113281,0.00149694
-0.109375,0.00149759
-0.105469,0.00149821
-0.101562,0.00149882
-0.0976562,0.0014994
-0.09375,0.00149995
-0.0898438,0.00150049
-0.0859375,0.001501
-0.0820312,0.00150148
-0.078125,0.00150195
-0.0742188,0.00150239
-0.0703125,0.00150281
-0.0664062,0.00150321
-0.0625,0.00150358
-0.0585938,0.00150393
-0.0546875,0.00150426
-0.0507812,0.00150457
-0.046875,0.00150485
-0.0429688,0.00150511
-0.0390625,0.00150535
-0.0351562,0.00150556
-0.03125,0.00150576
-0.0273438,0.00150592
-0.0234375,0.00150607
-0.0195312,0.0015062
-0.015625,0.0015063
-0.0117188,0.00150638
-0.0078125,0.00150643
-0.00390625,0.00150647
0,0.00150648
0.00390625,0.00150647
0.0078125,0.00150643
0.0117188,0.00150638
0.015625,0.0015063
0.0195312,0.0015062
0.0234375,0.00150607
0.0273438,0.00150592
0.03125,0.00150576
0.0351562,0.00150556
0.0390625,0.00150535
0.0429688,0.00150511
0.046875,0.00150485
0.0507812,0.00150457
0.0546875,0.00150426
0.0585938,0.00150393
0.0625,0.00150358
0.0664062,0.00150321
0.0703125,0.00150281
0.0742188,0.00150239
0.078125,0.00150195
0.0820312,0.00150148
0.0859375,0.001501
0.0898438,0.00150049
0.09375,0.00149995
0.0976562,0.0014994
0.101562,0.00149882
0.105469,0.00149821
0.109375,0.00149759
0.113281,0.00149694
0.117188,0.00149627
0.121094,0.00149557
0.125,0.00149486
0.128906,0.00149412
0.132812,0.00149335
0.136719,0.00149257
0.140625,0.00149175
0.144531,0.00149092
0.148438,0.00149006
0.152344,0.00148918
0.15625,0.00148828
0.160156,0.00148735
0.164062,0.0014864
0.167969,0.00148543
0.171875,0.00148443
0.175781,0.00148341
0.179688,0.00148236
0.183594,0.00148129
0.1875,0.0014802
0.191406,0.00147908
0.195312,0.00147794
0.199219,0.00147678
0.203125,0.00147559
0.207031,0.00147438
0.210938,0.00147314
0.214844,0.00147188
0.21875,0.0014706
0.222656,0.00146929
0.226562,0.00146795
0.230469,0.0014666
0.234375,0.00146521
0.238281,0.00146381
0.242188,0.00146237
0.246094,0.00146092
0.25,0.00145944
0.253906,0.00145793
0.257812,0.0014564
0.261719,0.00145484
0.265625,0.00145326
0.269531,0.00145165
0.273438,0.00145002
0.277344,0.00144836
0.28125,0.00144668
0.285156,0.00144497
0.289062,0.00144324
0.292969,0.00144148
0.296875,0.00143969
0.300781,0.00143788
0.304688,0.00143605
0.308594,0.00143418
0.3125,0.00143229
0.316406,0.00143038
0.320312,0.00142844
0.324219,0.00142647
0.328125,0.00142447
0.332031,0.00142245
0.335938,0.0014204
0.339844,0.00141832
0.34375,0.00141622
0.347656,0.00141409
0.351562,0.00141193
0.355469,0.00140975
0.359375,0.00140753
0.363281,0.00140529
0.367188,0.00140302
0.371094,0.00140073
0.375,0.0013984
0.378906,0.00139605
0.382812,0.00139367
0.386719,0.00139126
0.390625,0.00138882
0.394531,0.00138635
0.398438,0.00138386
0.402344,0.00138133
0.40625,0.00137878
0.410156,0.00137619
0.414062,0.00137358
0.417969,0.00137093
0.421875,0.00136826
0.425781,0.00136556
0.429688,0.00136282
0.433594,0.00136006
0.4375,0.00135726
0.441406,0.00135443
0.445312,0.00135157
0.449219,0.00134869
0.453125,0.00134576
0.457031,0.00134281
0.460938,0.00133983
0.464844,0.00133681
0.46875,0.00133376
0.472656,0.00133068
0.476562,0.00132757
0.480469,0.00132442
0.484375,0.00132124
0.488281,0.00131802
0.492188,0.00131477
0.496094,0.00131149
0.5,0.00130818
0.503906,0.00130482
0.507812,0.00130144
0.511719,0.00129802
0.515625,0.00129456
0.519531,0.00129107
0.523438,0.00128754
0.527344,0.00128398
0.53125,0.00128038
0.535156,0.00127674
0.539062,0.00127306
0.542969,0.00126935
0.546875,0.0012656
0.550781,0.00126181
0.554688,0.00125799
0.558594,0.00125412
0.5625,0.00125022
0.566406,0.00124627
0.570312,0.00124229
0.574219,0.00123826
0.578125,0.0012342
0.582031,0.00123009
0.585938,0.00122594
0.589844,0.00122175
0.59375,0.00121752
0.597656,0.00121324
0.601562,0.00120892
0.605469,0.00120456
0.609375,0.00120015
0.613281,0.0011957
0.617188,0.0011912
0.621094,0.00118666
0.625,0.00118207
0.628906,0.00117743
0.632812,0.00117275
0.636719,0.00116802
0.640625,0.00116324
0.644531,0.00115841
0.648438,0.00115353
0.652344,0.0011486
0.65625,0.00114362
0.660156,0.00113858
0.664062,0.0011335
0.667969,0.00112836
0.671875,0.00112317
0.675781,0.00111792
0.679688,0.00111262
0.683594,0.00110726
0.6875,0.00110185
0.691406,0.00109637
0.695312,0.00109084
0.699219,0.00108525
0.703125,0.00107959
0.707031,0.00107388
0.710938,0.0010681
0.714844,0.00106226
0.71875,0.00105636
0.722656,0.00105039
0.726562,0.00104435
0.730469,0.00103824
0.734375,0.00103207
0.738281,0.00102582
0.742188,0.0010195
0.746094,0.00101311
0.75,0.00100665
0.753906,0.00100011
0.757812,0.000993487
0.761719,0.000986789
0.765625,0.000980011
0.769531,0.000973149
0.773438,0.000966204
0.777344,0.000959172
0.78125,0.000952053
0.785156,0.000944844
0.789062,0.000937542
0.792969,0.000930147
0.796875,0.000922654
0.800781,0.000915063
0.804688,0.000907371
0.808594,0.000899575
0.8125,0.000891671
0.816406,0.000883659
0.820312,0.000875533
0.824219,0.000867292
0.828125,0.000858932
0.832031,0.000850449
0.835938,0.000841839
0.839844,0.000833099
0.84375,0.000824225
0.847656,0.000815211
0.851562,0.000806054
0.855469,0.000796748
0.859375,0.000787288
0.863281,0.000777669
0.867188,0.000767884
0.871094,0.000757927
0.875,0.00074779
0.878906,0.000737468
0.882812,0.000726951
0.886719,0.000716231
0.890625,0.000705298
0.894531,0.000694143
0.898438,0.000682755
0.902344,0.000671121
0.90625,0.000659229
0.910156,0.000647065
0.914062,0.000634612
0.917969,0.000621853
0.921875,0.000608769
0.925781,0.000595338
0.929688,0.000581537
0.933594,0.000567339
0.9375,0.000552712
0.941406,0.000537622
0.945312,0.000522028
0.949219,0.000505885
0.953125,0.000489138
0.957031,0.000471723
0.960938,0.000453563
0.964844,0.000434565
0.96875,0.000414616
0.972656,0.000393572
0.976562,0.000371257
0.980469,0.000347432
0.984375,0.000321823
0.988281,0.00029397
0.992188,0.000263646
0.996094,0.000229733
1,0.00024046
1.00391,0.000136777
1.00781,4.43521E-05
1.01172,1.64811E-05
1.01562,6.47402E-06
1.01953,2.6574E-06
1.02344,1.12232E-06
1.02734,4.84289E-07
1.03125,2.12352E-07
1.03516,9.42857E-08
1.03906,4.22837E-08
1.04297,1.91187E-08
1.04688,8.70502E-09
1.05078,3.98823E-09
1.05469,1.83838E-09
1.05859,8.53194E-10
1.0625,3.99759E-10
1.06641,1.89811E-10
1.07031,9.23836E-11
1.07422,4.68845E-11
1.07812,2.55468E-11
1.08203,1.53648E-11
1.08594,1.04791E-11
1.08984,8.03166E-12
1.09375,6.83895E-12
1.09766,6.03933E-12
1.10156,5.59902E-12
1.10547,5.26765E-12
1.10938,5.05086E-12
1.11328,4.80323E-12
1.11719,4.62426E-12
1.12109,4.43808E-12
1.125,4.55723E-12
1.12891,4.12129E-12
1.13281,3.98685E-12
1.13672,3.83776E-12
1.14062,3.73845E-12
1.14453,3.58113E-12
1.14844,3.47221E-12
1.15234,3.34752E-12
1.15625,3.30775E-12
1.16016,3.13399E-12
1.16406,3.04415E-12
1.16797,2.93817E-12
1.17188,2.87576E-12
1.17578,2.75808E-12
1.17969,2.68317E-12
1.18359,2.59202E-12
1.1875,2.64407E-12
1.19141,2.43855E-12
1.19531,2.37553E-12
1.19922,2.29639E-12
1.20312,2.25631E-12
1.20703,2.16446E-12
1.21094,2.11103E-12
1.21484,2.04181E-12
1.21875,2.04323E-12
1.22266,1.92762E-12
1.22656,1.88207E-12
1.23047,1.82112E-12
1.23438,1.79553E-12
1.23828,1.72167E-12
1.24219,1.68269E-12
1.24609,1.62869E-12
1.25,2.22886E-12
1.25391,1.54164E-12
1.25781,1.50812E-12
1.26172,1.46003E-12
1.26562,1.44408E-12
1.26953,1.38346E-12
1.27344,1.35451E-12
1.27734,1.31155E-12
1.28125,1.32745E-12
1.28516,1.24395E-12
1.28906,1.21889E-12
1.29297,1.18036E-12
1.29688,1.17076E-12
1.30078,1.12049E-12
1.30469,1.09876E-12
1.30859,1.06408E-12
1.3125,1.12985E-12
1.31641,1.0109E-12
1.32031,9.92015E-13
1.32422,9.60714E-13
1.32812,9.55578E-13
1.33203,9.13339E-13
1.33594,8.96882E-13
1.33984,8.68593E-13
1.34375,8.88205E-13
1.34766,8.26307E-13
1.35156,8.11964E-13
1.35547,7.86318E-13
1.35938,7.8439E-13
1.36328,7.48491E-13
1.36719,7.3598E-13
1.37109,7.12683E-13
1.375,8.41422E-13
1.37891,6.78771E-13
1.38281,6.67844E-13
1.38672,6.46633E-13
1.39062,6.46791E-13
1.39453,6.16176E-13
1.39844,6.06613E-13
1.40234,5.87299E-13
1.40625,6.06884E-13
1.41016,5.59911E-13
1.41406,5.51556E-13
1.41797,5.33924E-13
1.42188,5.35359E-13
1.42578,5.09265E-13
1.42969,5.01974E-13
1.43359,4.85849E-13
1.4375,5.37017E-13
1.44141,4.63607E-13
1.44531,4.57236E-13
1.44922,4.42471E-13
1.45312,4.44795E-13
1.45703,4.22388E-13
1.46094,4.16812E-13
1.46484,4.03296E-13
1.46875,4.21414E-13
1.47266,3.85142E-13
1.47656,3.80277E-13
1.48047,3.67871E-13
1.48438,3.70759E-13
1.48828,3.5144E-13
1.49219,3.47191E-13
1.49609,3.35797E-13
1.5,7.04223E-13


==> Data/cod_further8stab.csv <==
x,cod
-1.5,-6.97709E-14
-1.49609,-1.65169E-13
-1.49219,-1.63797E-13
-1.48828,-1.70094E-13
-1.48438,-1.61396E-13
-1.48047,-1.74589E-13
-1.47656,-1.73404E-13
-1.47266,-1.80465E-13
-1.46875,-1.635E-13
-1.46484,-1.85684E-13
-1.46094,-1.84196E-13
-1.45703,-1.9192E-13
-1.45312,-1.80466E-13
-1.44922,-1.9923E-13
-1.44531,-1.99756E-13
-1.44141,-2.06711E-13
-1.4375,-1.34432E-13
-1.43359,-2.14515E-13
-1.42969,-2.1553E-13
-1.42578,-2.22991E-13
-1.42188,-2.11107E-13
-1.41797,-2.32421E-13
-1.41406,-2.33318E-13
-1.41016,-2.42611E-13
-1.40625,-2.28041E-13
-1.40234,-2.54205E-13
-1.39844,-2.5528E-13
-1.39453,-2.66425E-13
-1.39062,-2.64429E-13
-1.38672,-2.80096E-13
-1.38281,-2.83758E-13
-1.37891,-2.94174E-13
-1.375,-2.40496E-13
-1.37109,-3.10181E-13
-1.36719,-3.152E-13
-1.36328,-3.27254E-13
-1.35938,-3.26823E-13
-1.35547,-3.45978E-13
-1.35156,-3.51404E-13
-1.34766,-3.66217E-13
-1.34375,-3.39191E-13
-1.33984,-3.89694E-13
-1.33594,-3.96329E-13
-1.33203,-4.14046E-13
-1.32812,-4.18568E-13
-1.32422,-4.42131E-13
-1.32031,-4.52173E-13
-1.31641,-4.71332E-13
-1.3125,-4.52282E-13
-1.30859,-5.02866E-13
-1.30469,-5.17925E-13
-1.30078,-5.38849E-13
-1.29688,-5.42504E-13
-1.29297,-5.80025E-13
-1.28906,-5.964E-13
-1.28516,-6.22346E-13
-1.28125,-6.30129E-13
-1.27734,-6.69836E-13
-1.27344,-6.91419E-13
-1.26953,-7.22029E-13
-1.26562,-7.44154E-13
-1.26172,-7.81938E-13
-1.25781,-8.13763E-13
-1.25391,-8.49133E-13
-1.25,-8.81851E-13
-1.24609,-9.19543E-13
-1.24219,-9.6182E-13
-1.23828,-1.0029E-12
-1.23438,-1.04791E-12
-1.23047,-1.09997E-12
-1.22656,-1.15174E-12
-1.22266,-1.20295E-12
-1.21875,-1.25881E-12
-1.21484,-1.32209E-12
-1.21094,-1.38676E-12
-1.20703,-1.44955E-12
-1.20312,-1.51876E-12
-1.19922,-1.59887E-12
-1.19531,-1.67929E-12
-1.19141,-1.76218E-12
-1.1875,-1.85503E-12
-1.18359,-1.94897E-12
-1.17969,-2.05233E-12
-1.17578,-2.1638E-12
-1.17188,-2.28037E-12
-1.16797,-2.40635E-12
-1.16406,-2.53831E-12
-1.16016,-2.6819E-12
-1.15625,-2.83973E-12
-1.15234,-3.00385E-12
-1.14844,-3.17584E-12
-1.14453,-3.36822E-12
-1.14062,-3.57891E-12
-1.13672,-3.80371E-12
-1.13281,-4.05103E-12
-1.12891,-4.33104E-12
-1.125,-4.65242E-12
-1.12109,-5.03344E-12
-1.11719,-5.52205E-12
-1.11328,-6.20446E-12
-1.10938,-7.25396E-12
-1.10547,-9.03401E-12
-1.10156,-1.22936E-11
-1.09766,-1.858E-11
-1.09375,-3.10993E-11
-1.08984,-5.65115E-11
-1.08594,-1.0864E-10
-1.08203,-2.16199E-10
-1.07812,-4.38857E-10
-1.07422,-9.00623E-10
-1.07031,-1.85929E-09
-1.06641,-3.85084E-09
-1.0625,-7.98984E-09
-1.05859,-1.65943E-08
-1.05469,-3.44858E-08
-1.05078,-7.16936E-08
-1.04688,-1.4908E-07
-1.04297,-3.10041E-07
-1.03906,-6.44819E-07
-1.03516,-1.341E-06
-1.03125,-2.78823E-06
-1.02734,-5.79474E-06
-1.02344,-1.20333E-05
-1.01953,-2.49531E-05
-1.01562,-5.16207E-05
-1.01172,-0.000106358
-1.00781,-0.000217654
-1.00391,-0.000439848
-1,-0.000198103
-0.996094,0.000208325
-0.992188,0.000303037
-0.988281,0.000360489
-0.984375,0.000403884
-0.980469,0.000440278
-0.976562,0.000472534
-0.972656,0.000502023
-0.96875,0.000529467
-0.964844,0.000555295
-0.960938,0.000579784
-0.957031,0.000603128
-0.953125,0.000625474
-0.949219,0.000646933
-0.945312,0.000667599
-0.941406,0.000687546
-0.9375,0.000706837
-0.933594,0.000725528
-0.929688,0.000743666
-0.925781,0.00076129
-0.921875,0.000778436
-0.917969,0.000795138
-0.914062,0.000811422
-0.910156,0.000827313
-0.90625,0.000842835
-0.902344,0.000858009
-0.898438,0.000872851
-0.894531,0.00088738
-0.890625,0.000901611
-0.886719,0.000915557
-0.882812,0.000929233
-0.878906,0.000942649
-0.875,0.000955818
-0.871094,0.000968748
-0.867188,0.00098145
-0.863281,0.000993933
-0.859375,0.0010062
-0.855469,0.00101827
-0.851562,0.00103014
-0.847656,0.00104183
-0.84375,0.00105333
-0.839844,0.00106465
-0.835938,0.0010758
-0.832031,0.00108678
-0.828125,0.00109761
-0.824219,0.00110827
-0.820312,0.00111879
-0.816406,0.00112916
-0.8125,0.00113938
-0.808594,0.00114946
-0.804688,0.00115941
-0.800781,0.00116923
-0.796875,0.00117891
-0.792969,0.00118847
-0.789062,0.00119791
-0.785156,0.00120723
-0.78125,0.00121643
-0.777344,0.00122551
-0.773438,0.00123449
-0.769531,0.00124335
-0.765625,0.00125211
-0.761719,0.00126076
-0.757812,0.00126931
-0.753906,0.00127775
-0.75,0.0012861
-0.746094,0.00129435
-0.742188,0.00130251
-0.738281,0.00131057
-0.734375,0.00131855
-0.730469,0.00132643
-0.726562,0.00133422
-0.722656,0.00134193
-0.71875,0.00134955
-0.714844,0.00135709
-0.710938,0.00136454
-0.707031,0.00137191
-0.703125,0.00137921
-0.699219,0.00138642
-0.695312,0.00139356
-0.691406,0.00140062
-0.6875,0.00140761
-0.683594,0.00141452
-0.679688,0.00142136
-0.675781,0.00142813
-0.671875,0.00143483
-0.667969,0.00144146
-0.664062,0.00144802
-0.660156,0.00145451
-0.65625,0.00146093
-0.652344,0.00146729
-0.648438,0.00147358
-0.644531,0.00147981
-0.640625,0.00148598
-0.636719,0.00149208
-0.632812,0.00149812
-0.628906,0.0015041
-0.625,0.00151002
-0.621094,0.00151588
-0.617188,0.00152168
-0.613281,0.00152742
-0.609375,0.0015331
-0.605469,0.00153873
-0.601562,0.0015443
-0.597656,0.00154981
-0.59375,0.00155527
-0.589844,0.00156067
-0.585938,0.00156602
-0.582031,0.00157132
-0.578125,0.00157656
-0.574219,0.00158175
-0.570312,0.00158689
-0.566406,0.00159197
-0.5625,0.00159701
-0.558594,0.001602
-0.554688,0.00160693
-0.550781,0.00161182
-0.546875,0.00161665
-0.542969,0.00162144
-0.539062,0.00162618
-0.535156,0.00163087
-0.53125,0.00163551
-0.527344,0.00164011
-0.523438,0.00164466
-0.519531,0.00164916
-0.515625,0.00165362
-0.511719,0.00165803
-0.507812,0.0016624
-0.503906,0.00166672
-0.5,0.001671
-0.496094,0.00167524
-0.492188,0.00167943
-0.488281,0.00168357
-0.484375,0.00168768
-0.480469,0.00169174
-0.476562,0.00169576
-0.472656,0.00169973
-0.46875,0.00170367
-0.464844,0.00170756
-0.460938,0.00171141
-0.457031,0.00171522
-0.453125,0.00171899
-0.449219,0.00172272
-0.445312,0.0017264
-0.441406,0.00173005
-0.4375,0.00173366
-0.433594,0.00173723
-0.429688,0.00174076
-0.425781,0.00174425
-0.421875,0.0017477
-0.417969,0.00175112
-0.414062,0.00175449
-0.410156,0.00175783
-0.40625,0.00176113
-0.402344,0.00176439
-0.398438,0.00176762
-0.394531,0.0017708
-0.390625,0.00177395
-0.386719,0.00177707
-0.382812,0.00178014
-0.378906,0.00178318
-0.375,0.00178618
-0.371094,0.00178915
-0.367188,0.00179208
-0.363281,0.00179498
-0.359375,0.00179784
-0.355469,0.00180066
-0.351562,0.00180345
-0.347656,0.00180621
-0.34375,0.00180893
-0.339844,0.00181161
-0.335938,0.00181426
-0.332031,0.00181688
-0.328125,0.00181946
-0.324219,0.00182201
-0.320312,0.00182452
-0.316406,0.001827
-0.3125,0.00182945
-0.308594,0.00183186
-0.304688,0.00183424
-0.300781,0.00183658
-0.296875,0.00183889
-0.292969,0.00184117
-0.289062,0.00184342
-0.285156,0.00184563
-0.28125,0.00184781
-0.277344,0.00184996
-0.273438,0.00185208
-0.269531,0.00185416
-0.265625,0.00185621
-0.261719,0.00185823
-0.257812,0.00186022
-0.253906,0.00186217
-0.25,0.00186409
-0.246094,0.00186598
-0.242188,0.00186784
-0.238281,0.00186967
-0.234375,0.00187147
-0.230469,0.00187323
-0.226562,0.00187497
-0.222656,0.00187667
-0.21875,0.00187834
-0.214844,0.00187998
-0.210938,0.00188159
-0.207031,0.00188317
-0.203125,0.00188471
-0.199219,0.00188623
-0.195312,0.00188772
-0.191406,0.00188917
-0.1875,0.0018906
-0.183594,0.00189199
-0.179688,0.00189336
-0.175781,0.00189469
-0.171875,0.001896
-0.167969,0.00189727
-0.164062,0.00189851
-0.160156,0.00189973
-0.15625,0.00190091
-0.152344,0.00190206
-0.148438,0.00190319
-0.144531,0.00190428
-0.140625,0.00190535
-0.136719,0.00190638
-0.132812,0.00190739
-0.128906,0.00190836
-0.125,0.00190931
-0.121094,0.00191022
-0.117188,0.00191111
-0.113281,0.00191197
-0.109375,0.00191279
-0.105469,0.00191359
-0.101562,0.00191436
-0.0976562,0.0019151
-0.09375,0.00191581
-0.0898438,0.00191649
-0.0859375,0.00191714
-0.0820312,0.00191777
-0.078125,0.00191836
-0.0742188,0.00191892
-0.0703125,0.00191946
-0.0664062,0.00191997
-0.0625,0.00192044
-0.0585938,0.00192089
-0.0546875,0.00192131
-0.0507812,0.0019217
-0.046875,0.00192206
-0.0429688,0.00192239
-0.0390625,0.0019227
-0.0351562,0.00192297
-0.03125,0.00192322
-0.0273438,0.00192343
-0.0234375,0.00192362
-0.0195312,0.00192378
-0.015625,0.00192391
-0.0117188,0.00192401
-0.0078125,0.00192408
-0.00390625,0.00192413
0,0.00192414
0.00390625,0.00192413
0.0078125,0.00192408
0.0117188,0.00192401
0.015625,0.00192391
0.0195312,0.00192378
0.0234375,0.00192362
0.0273438,0.00192343
0.03125,0.00192322
0.0351562,0.00192297
0.0390625,0.0019227
0.0429688,0.00192239
0.046875,0.00192206
0.0507812,0.0019217
0.0546875,0.00192131
0.0585938,0.00192089
0.0625,0.00192044
0.0664062,0.00191997
0.0703125,0.00191946
0.0742188,0.00191892
0.078125,0.00191836
0.0820312,0.00191777
0.0859375,0.00191714
0.0898438,0.00191649
0.09375,0.00191581
0.0976562,0.0019151
0.101562,0.00191436
0.105469,0.00191359
0.109375,0.00191279
0.113281,0.00191197
0.117188,0.00191111
0.121094,0.00191022
0.125,0.00190931
0.128906,0.00190836
0.132812,0.00190739
0.136719,0.00190638
0.140625,0.00190535
0.144531,0.00190428
0.148438,0.00190319
0.152344,0.00190206
0.15625,0.00190091
0.160156,0.00189973
0.164062,0.00189851
0.167969,0.00189727
0.171875,0.001896
0.175781,0.00189469
0.179688,0.00189336
0.183594,0.00189199
0.1875,0.0018906
0.191406,0.00188917
0.195312,0.00188772
0.199219,0.00188623
0.203125,0.00188471
0.207031,0.00188317
0.210938,0.00188159
0.214844,0.00187998
0.21875,0.00187834
0.222656,0.00187667
0.226562,0.00187497
0.230469,0.00187323
0.234375,0.00187147
0.238281,0.00186967
0.242188,0.00186784
0.246094,0.00186598
0.25,0.00186409
0.253906,0.00186217
0.257812,0.00186022
0.261719,0.00185823
0.265625,0.00185621
0.269531,0.00185416
0.273438,0.00185208
0.277344,0.00184996
0.28125,0.00184781
0.285156,0.00184563
0.289062,0.00184342
0.292969,0.00184117
0.296875,0.00183889
0.300781,0.00183658
0.304688,0.00183424
0.308594,0.00183186
0.3125,0.00182945
0.316406,0.001827
0.320312,0.00182452
0.324219,0.00182201
0.328125,0.00181946
0.332031,0.00181688
0.335938,0.00181426
0.339844,0.00181161
0.34375,0.00180893
0.347656,0.00180621
0.351562,0.00180345
0.355469,0.00180066
0.359375,0.00179784
0.363281,0.00179498
0.367188,0.00179208
0.371094,0.00178915
0.375,0.00178618
0.378906,0.00178318
0.382812,0.00178014
0.386719,0.00177707
0.390625,0.00177395
0.394531,0.0017708
0.398438,0.00176762
0.402344,0.00176439
0.40625,0.00176113
0.410156,0.00175783
0.414062,0.00175449
0.417969,0.00175112
0.421875,0.0017477
0.425781,0.00174425
0.429688,0.00174076
0.433594,0.00173723
0.4375,0.00173366
0.441406,0.00173005
0.445312,0.0017264
0.449219,0.00172272
0.453125,0.00171899
0.457031,0.00171522
0.460938,0.00171141
0.464844,0.00170756
0.46875,0.00170367
0.472656,0.00169973
0.476562,0.00169576
0.480469,0.00169174
0.484375,0.00168768
0.488281,0.00168357
0.492188,0.00167943
0.496094,0.00167524
0.5,0.001671
0.503906,0.00166672
0.507812,0.0016624
0.511719,0.00165803
0.515625,0.00165362
0.519531,0.00164916
0.523438,0.00164466
0.527344,0.00164011
0.53125,0.00163551
0.535156,0.00163087
0.539062,0.00162618
0.542969,0.00162144
0.546875,0.00161665
0.550781,0.00161182
0.554688,0.00160693
0.558594,0.001602
0.5625,0.00159701
0.566406,0.00159197
0.570312,0.00158689
0.574219,0.00158175
0.578125,0.00157656
0.582031,0.00157132
0.585938,0.00156602
0.589844,0.00156067
0.59375,0.00155527
0.597656,0.00154981
0.601562,0.0015443
0.605469,0.00153873
0.609375,0.0015331
0.613281,0.00152742
0.617188,0.00152168
0.621094,0.00151588
0.625,0.00151002
0.628906,0.0015041
0.632812,0.00149812
0.636719,0.00149208
0.640625,0.00148598
0.644531,0.00147981
0.648438,0.00147358
0.652344,0.00146729
0.65625,0.00146093
0.660156,0.00145451
0.664062,0.00144802
0.667969,0.00144146
0.671875,0.00143483
0.675781,0.00142813
0.679688,0.00142136
0.683594,0.00141452
0.6875,0.00140761
0.691406,0.00140062
0.695312,0.00139356
0.699219,0.00138642
0.703125,0.00137921
0.707031,0.00137191
0.710938,0.00136454
0.714844,0.00135709
0.71875,0.00134955
0.722656,0.00134193
0.726562,0.00133422
0.730469,0.00132643
0.734375,0.00131855
0.738281,0.00131057
0.742188,0.00130251
0.746094,0.00129435
0.75,0.0012861
0.753906,0.00127775
0.757812,0.00126931
0.761719,0.00126076
0.765625,0.00125211
0.769531,0.00124335
0.773438,0.00123449
0.777344,0.00122551
0.78125,0.00121643
0.785156,0.00120723
0.789062,0.00119791
0.792969,0.00118847
0.796875,0.00117891
0.800781,0.00116923
0.804688,0.00115941
0.808594,0.00114946
0.8125,0.00113938
0.816406,0.00112916
0.820312,0.00111879
0.824219,0.00110827
0.828125,0.00109761
0.832031,0.00108678
0.835938,0.0010758
0.839844,0.00106465
0.84375,0.00105333
0.847656,0.00104183
0.851562,0.00103014
0.855469,0.00101827
0.859375,0.0010062
0.863281,0.000993933
0.867188,0.00098145
0.871094,0.000968748
0.875,0.000955818
0.878906,0.000942649
0.882812,0.000929233
0.886719,0.000915557
0.890625,0.000901611
0.894531,0.00088738
0.898438,0.000872851
0.902344,0.000858009
0.90625,0.000842835
0.910156,0.000827313
0.914062,0.000811422
0.917969,0.000795138
0.921875,0.000778436
0.925781,0.00076129
0.929688,0.000743666
0.933594,0.000725528
0.9375,0.000706837
0.941406,0.000687546
0.945312,0.000667599
0.949219,0.000646933
0.953125,0.000625474
0.957031,0.000603128
0.960938,0.000579784
0.964844,0.000555295
0.96875,0.000529467
0.972656,0.000502023
0.976562,0.000472534
0.980469,0.000440278
0.984375,0.000403884
0.988281,0.000360489
0.992188,0.000303037
0.996094,0.000208325
1,-0.000198103
1.00391,-0.000439848
1.00781,-0.000217654
1.01172,-0.000106358
1.01562,-5.16207E-05
1.01953,-2.49531E-05
1.02344,-1.20333E-05
1.02734,-5.79474E-06
1.03125,-2.78823E-06
1.03516,-1.341E-06
1.03906,-6.44819E-07
1.04297,-3.10041E-07
1.04688,-1.4908E-07
1.05078,-7.16936E-08
1.05469,-3.44858E-08
1.05859,-1.65943E-08
1.0625,-7.98984E-09
1.06641,-3.85084E-09
1.07031,-1.85929E-09
1.07422,-9.00624E-10
1.07812,-4.38857E-10
1.08203,-2.16198E-10
1.08594,-1.08638E-10
1.08984,-5.65107E-11
1.09375,-3.10994E-11
1.09766,-1.85789E-11
1.10156,-1.22925E-11
1.10547,-9.03426E-12
1.10938,-7.2546E-12
1.11328,-6.20453E-12
1.11719,-5.52425E-12
1.12109,-5.03496E-12
1.125,-4.65145E-12
1.12891,-4.33229E-12
1.13281,-4.05401E-12
1.13672,-3.80601E-12
1.14062,-3.58009E-12
1.14453,-3.37035E-12
1.14844,-3.17908E-12
1.15234,-2.99995E-12
1.15625,-2.83264E-12
1.16016,-2.67771E-12
1.16406,-2.53416E-12
1.16797,-2.40591E-12
1.17188,-2.28424E-12
1.17578,-2.16494E-12
1.17969,-2.05473E-12
1.18359,-1.95112E-12
1.1875,-1.85183E-12
1.19141,-1.76474E-12
1.19531,-1.67985E-12
1.19922,-1.59564E-12
1.20312,-1.51957E-12
1.20703,-1.44962E-12
1.21094,-1.38361E-12
1.21484,-1.322E-12
1.21875,-1.26161E-12
1.22266,-1.20267E-12
1.22656,-1.15029E-12
1.23047,-1.10175E-12
1.23438,-1.04997E-12
1.23828,-1.00496E-12
1.24219,-9.61209E-13
1.24609,-9.17493E-13
1.25,-8.8212E-13
1.25391,-8.48105E-13
1.25781,-8.12829E-13
1.26172,-7.8188E-13
1.26562,-7.45336E-13
1.26953,-7.23352E-13
1.27344,-6.91009E-13
1.27734,-6.68155E-13
1.28125,-6.29854E-13
1.28516,-6.22561E-13
1.28906,-5.95799E-13
1.29297,-5.79965E-13
1.29688,-5.42704E-13
1.30078,-5.38368E-13
1.30469,-5.17776E-13
1.30859,-5.03664E-13
1.3125,-4.52546E-13
1.31641,-4.71407E-13
1.32031,-4.52307E-13
1.32422,-4.41652E-13
1.32812,-4.18099E-13
1.33203,-4.14492E-13
1.33594,-3.97102E-13
1.33984,-3.89414E-13
1.34375,-3.39092E-13
1.34766,-3.66629E-13
1.35156,-3.50905E-13
1.35547,-3.45311E-13
1.35938,-3.26879E-13
1.36328,-3.27965E-13
1.36719,-3.15125E-13
1.37109,-3.10158E-13
1.375,-2.40966E-13
1.37891,-2.93995E-13
1.38281,-2.83752E-13
1.38672,-2.79597E-13
1.39062,-2.63972E-13
1.39453,-2.6669E-13
1.39844,-2.55147E-13
1.40234,-2.54194E-13
1.40625,-2.28066E-13
1.41016,-2.42681E-13
1.41406,-2.33803E-13
1.41797,-2.32737E-13
1.42188,-2.11042E-13
1.42578,-2.22831E-13
1.42969,-2.15686E-13
1.43359,-2.1464E-13
1.4375,-1.34369E-13
1.44141,-2.06479E-13
1.44531,-1.99542E-13
1.44922,-1.99273E-13
1.45312,-1.80456E-13
1.45703,-1.92075E-13
1.46094,-1.84209E-13
1.46484,-1.85512E-13
1.46875,-1.63372E-13
1.47266,-1.80469E-13
1.47656,-1.7334E-13
1.48047,-1.74409E-13
1.48438,-1.61576E-13
1.48828,-1.70071E-13
1.49219,-1.63579E-13
1.49609,-1.65327E-13
1.5,-7.00265E-14


==> Data/cod_further9stab.csv <==
x,cod
-1.5,-3.4306E-14
-1.49609,-8.06015E-14
-1.49219,-8.01122E-14
-1.48828,-8.29182E-14
-1.48438,-7.87915E-14
-1.48047,-8.46675E-14
-1.47656,-8.40575E-14
-1.47266,-8.83897E-14
-1.46875,-7.96485E-14
-1.46484,-9.07241E-14
-1.46094,-8.99274E-14
-1.45703,-9.32026E-14
-1.45312,-8.7015E-14
-1.44922,-9.57981E-14
-1.44531,-9.8901E-14
-1.44141,-1.00272E-13
-1.4375,-6.44718E-14
-1.43359,-1.04058E-13
-1.42969,-1.06023E-13
-1.42578,-1.08273E-13
-1.42188,-1.01153E-13
-1.41797,-1.12514E-13
-1.41406,-1.13152E-13
-1.41016,-1.1844E-13
-1.40625,-1.1073E-13
-1.40234,-1.23308E-13
-1.39844,-1.23275E-13
-1.39453,-1.28505E-13
-1.39062,-1.28105E-13
-1.38672,-1.3526E-13
-1.38281,-1.37739E-13
-1.37891,-1.41845E-13
-1.375,-1.16788E-13
-1.37109,-1.49856E-13
-1.36719,-1.51889E-13
-1.36328,-1.57327E-13
-1.35938,-1.59153E-13
-1.35547,-1.66832E-13
-1.35156,-1.69043E-13
-1.34766,-1.77043E-13
-1.34375,-1.62936E-13
-1.33984,-1.87518E-13
-1.33594,-1.90143E-13
-1.33203,-1.99509E-13
-1.32812,-2.01318E-13
-1.32422,-2.12733E-13
-1.32031,-2.17732E-13
-1.31641,-2.27066E-13
-1.3125,-2.1736E-13
-1.30859,-2.41804E-13
-1.30469,-2.49885E-13
-1.30078,-2.58642E-13
-1.29688,-2.6008E-13
-1.29297,-2.77129E-13
-1.28906,-2.87377E-13
-1.28516,-2.99213E-13
-1.28125,-3.01547E-13
-1.27734,-3.21394E-13
-1.27344,-3.30993E-13
-1.26953,-3.46433E-13
-1.26562,-3.5659E-13
-1.26172,-3.73666E-13
-1.25781,-3.906E-13
-1.25391,-4.04847E-13
-1.25,-4.2281E-13
-1.24609,-4.39259E-13
-1.24219,-4.59822E-13
-1.23828,-4.81014E-13
-1.23438,-5.02285E-13
-1.23047,-5.252E-13
-1.22656,-5.49127E-13
-1.22266,-5.75396E-13
-1.21875,-6.00687E-13
-1.21484,-6.30167E-13
-1.21094,-6.60263E-13
-1.20703,-6.91676E-13
-1.20312,-7.25501E-13
-1.19922,-7.617E-13
-1.19531,-7.99563E-13
-1.19141,-8.39045E-13
-1.1875,-8.8027E-13
-1.18359,-9.28398E-13
-1.17969,-9.7621E-13
-1.17578,-1.02686E-12
-1.17188,-1.08242E-12
-1.16797,-1.1416E-12
-1.16406,-1.20419E-12
-1.16016,-1.26947E-12
-1.15625,-1.34257E-12
-1.15234,-1.41913E-12
-1.14844,-1.50487E-12
-1.14453,-1.59105E-12
-1.14062,-1.68849E-12
-1.13672,-1.79486E-12
-1.13281,-1.90732E-12
-1.12891,-2.02419E-12
-1.125,-2.1608E-12
-1.12109,-2.30657E-12
-1.11719,-2.46068E-12
-1.11328,-2.63657E-12
-1.10938,-2.82155E-12
-1.10547,-3.02727E-12
-1.10156,-3.25627E-12
-1.09766,-3.50672E-12
-1.09375,-3.78821E-12
-1.08984,-4.0994E-12
-1.08594,-4.4505E-12
-1.08203,-4.83991E-12
-1.07812,-5.28409E-12
-1.07422,-5.78778E-12
-1.07031,-6.36607E-12
-1.06641,-7.03992E-12
-1.0625,-7.8659E-12
-1.05859,-9.01681E-12
-1.05469,-1.1166E-11
-1.05078,-1.71131E-11
-1.04688,-3.87422E-11
-1.04297,-1.26926E-10
-1.03906,-5.00005E-10
-1.03516,-2.09618E-09
-1.03125,-8.94964E-09
-1.02734,-3.84157E-08
-1.02344,-1.65183E-07
-1.01953,-7.10702E-07
-1.01562,-3.0576E-06
-1.01172,-1.31393E-05
-1.00781,-5.6247E-05
-1.00391,-0.00023814
-1,-0.000273671
-0.996094,0.000207094
-0.992188,0.000285486
-0.988281,0.00033556
-0.984375,0.000376474
-0.980469,0.000412597
-0.976562,0.000445473
-0.972656,0.000475877
-0.96875,0.00050429
-0.964844,0.000531047
-0.960938,0.000556395
-0.957031,0.000580524
-0.953125,0.000603583
-0.949219,0.000625694
-0.945312,0.000646955
-0.941406,0.000667449
-0.9375,0.000687246
-0.933594,0.000706405
-0.929688,0.000724978
-0.925781,0.000743009
-0.921875,0.000760536
-0.917969,0.000777595
-0.914062,0.000794216
-0.910156,0.000810425
-0.90625,0.000826248
-0.902344,0.000841706
-0.898438,0.000856819
-0.894531,0.000871606
-0.890625,0.000886082
-0.886719,0.000900263
-0.882812,0.000914163
-0.878906,0.000927794
-0.875,0.000941167
-0.871094,0.000954295
-0.867188,0.000967187
-0.863281,0.000979851
-0.859375,0.000992298
-0.855469,0.00100453
-0.851562,0.00101657
-0.847656,0.00102841
-0.84375,0.00104006
-0.839844,0.00105153
-0.835938,0.00106282
-0.832031,0.00107394
-0.828125,0.0010849
-0.824219,0.00109569
-0.820312,0.00110633
-0.816406,0.00111682
-0.8125,0.00112716
-0.808594,0.00113736
-0.804688,0.00114742
-0.800781,0.00115734
-0.796875,0.00116714
-0.792969,0.0011768
-0.789062,0.00118633
-0.785156,0.00119575
-0.78125,0.00120504
-0.777344,0.00121422
-0.773438,0.00122328
-0.769531,0.00123223
-0.765625,0.00124108
-0.761719,0.00124981
-0.757812,0.00125844
-0.753906,0.00126697
-0.75,0.00127539
-0.746094,0.00128372
-0.742188,0.00129195
-0.738281,0.00130008
-0.734375,0.00130813
-0.730469,0.00131608
-0.726562,0.00132394
-0.722656,0.00133171
-0.71875,0.0013394
-0.714844,0.001347
-0.710938,0.00135451
-0.707031,0.00136195
-0.703125,0.0013693
-0.699219,0.00137658
-0.695312,0.00138377
-0.691406,0.00139089
-0.6875,0.00139793
-0.683594,0.0014049
-0.679688,0.00141179
-0.675781,0.00141861
-0.671875,0.00142536
-0.667969,0.00143204
-0.664062,0.00143865
-0.660156,0.00144519
-0.65625,0.00145166
-0.652344,0.00145806
-0.648438,0.0014644
-0.644531,0.00147067
-0.640625,0.00147688
-0.636719,0.00148303
-0.632812,0.00148911
-0.628906,0.00149513
-0.625,0.00150109
-0.621094,0.00150699
-0.617188,0.00151283
-0.613281,0.00151861
-0.609375,0.00152433
-0.605469,0.00153
-0.601562,0.0015356
-0.597656,0.00154115
-0.59375,0.00154665
-0.589844,0.00155209
-0.585938,0.00155747
-0.582031,0.0015628
-0.578125,0.00156808
-0.574219,0.0015733
-0.570312,0.00157847
-0.566406,0.00158359
-0.5625,0.00158866
-0.558594,0.00159367
-0.554688,0.00159864
-0.550781,0.00160355
-0.546875,0.00160842
-0.542969,0.00161323
-0.539062,0.001618
-0.535156,0.00162272
-0.53125,0.00162739
-0.527344,0.00163202
-0.523438,0.0016366
-0.519531,0.00164113
-0.515625,0.00164561
-0.511719,0.00165005
-0.507812,0.00165444
-0.503906,0.00165879
-0.5,0.00166309
-0.496094,0.00166735
-0.492188,0.00167156
-0.488281,0.00167573
-0.484375,0.00167986
-0.480469,0.00168394
-0.476562,0.00168798
-0.472656,0.00169198
-0.46875,0.00169594
-0.464844,0.00169985
-0.460938,0.00170372
-0.457031,0.00170755
-0.453125,0.00171134
-0.449219,0.00171509
-0.445312,0.0017188
-0.441406,0.00172247
-0.4375,0.0017261
-0.433594,0.00172969
-0.429688,0.00173323
-0.425781,0.00173674
-0.421875,0.00174021
-0.417969,0.00174365
-0.414062,0.00174704
-0.410156,0.00175039
-0.40625,0.00175371
-0.402344,0.00175699
-0.398438,0.00176023
-0.394531,0.00176343
-0.390625,0.0017666
-0.386719,0.00176973
-0.382812,0.00177282
-0.378906,0.00177588
-0.375,0.00177889
-0.371094,0.00178188
-0.367188,0.00178482
-0.363281,0.00178773
-0.359375,0.00179061
-0.355469,0.00179345
-0.351562,0.00179625
-0.347656,0.00179902
-0.34375,0.00180175
-0.339844,0.00180445
-0.335938,0.00180711
-0.332031,0.00180974
-0.328125,0.00181234
-0.324219,0.0018149
-0.320312,0.00181742
-0.316406,0.00181991
-0.3125,0.00182237
-0.308594,0.00182479
-0.304688,0.00182718
-0.300781,0.00182954
-0.296875,0.00183186
-0.292969,0.00183415
-0.289062,0.00183641
-0.285156,0.00183864
-0.28125,0.00184083
-0.277344,0.00184298
-0.273438,0.00184511
-0.269531,0.0018472
-0.265625,0.00184926
-0.261719,0.00185129
-0.257812,0.00185329
-0.253906,0.00185525
-0.25,0.00185718
-0.246094,0.00185908
-0.242188,0.00186095
-0.238281,0.00186279
-0.234375,0.00186459
-0.230469,0.00186636
-0.226562,0.00186811
-0.222656,0.00186982
-0.21875,0.0018715
-0.214844,0.00187314
-0.210938,0.00187476
-0.207031,0.00187635
-0.203125,0.0018779
-0.199219,0.00187942
-0.195312,0.00188092
-0.191406,0.00188238
-0.1875,0.00188381
-0.183594,0.00188521
-0.179688,0.00188658
-0.175781,0.00188792
-0.171875,0.00188923
-0.167969,0.00189051
-0.164062,0.00189176
-0.160156,0.00189298
-0.15625,0.00189417
-0.152344,0.00189533
-0.148438,0.00189646
-0.144531,0.00189756
-0.140625,0.00189863
-0.136719,0.00189967
-0.132812,0.00190067
-0.128906,0.00190165
-0.125,0.0019026
-0.121094,0.00190352
-0.117188,0.00190441
-0.113281,0.00190528
-0.109375,0.00190611
-0.105469,0.00190691
-0.101562,0.00190768
-0.0976562,0.00190842
-0.09375,0.00190914
-0.0898438,0.00190982
-0.0859375,0.00191048
-0.0820312,0.0019111
-0.078125,0.0019117
-0.0742188,0.00191226
-0.0703125,0.0019128
-0.0664062,0.00191331
-0.0625,0.00191379
-0.0585938,0.00191424
-0.0546875,0.00191466
-0.0507812,0.00191505
-0.046875,0.00191542
-0.0429688,0.00191575
-0.0390625,0.00191605
-0.0351562,0.00191633
-0.03125,0.00191658
-0.0273438,0.00191679
-0.0234375,0.00191698
-0.0195312,0.00191714
-0.015625,0.00191727
-0.0117188,0.00191737
-0.0078125,0.00191745
-0.00390625,0.00191749
0,0.0019175
0.00390625,0.00191749
0.0078125,0.00191745
0.0117188,0.00191737
0.015625,0.00191727
0.0195312,0.00191714
0.0234375,0.00191698
0.0273438,0.00191679
0.03125,0.00191658
0.0351562,0.00191633
0.0390625,0.00191605
0.0429688,0.00191575
0.046875,0.00191542
0.0507812,0.00191505
0.0546875,0.00191466
0.0585938,0.00191424
0.0625,0.00191379
0.0664062,0.00191331
0.0703125,0.0019128
0.0742188,0.00191226
0.078125,0.0019117
0.0820312,0.0019111
0.0859375,0.00191048
0.0898438,0.00190982
0.09375,0.00190914
0.0976562,0.00190842
0.101562,0.00190768
0.105469,0.00190691
0.109375,0.00190611
0.113281,0.00190528
0.117188,0.00190441
0.121094,0.00190352
0.125,0.0019026
0.128906,0.00190165
0.132812,0.00190067
0.136719,0.00189967
0.140625,0.00189863
0.144531,0.00189756
0.148438,0.00189646
0.152344,0.00189533
0.15625,0.00189417
0.160156,0.00189298
0.164062,0.00189176
0.167969,0.00189051
0.171875,0.00188923
0.175781,0.00188792
0.179688,0.00188658
0.183594,0.00188521
0.1875,0.00188381
0.191406,0.00188238
0.195312,0.00188092
0.199219,0.00187942
0.203125,0.0018779
0.207031,0.00187635
0.210938,0.00187476
0.214844,0.00187314
0.21875,0.0018715
0.222656,0.00186982
0.226562,0.00186811
0.230469,0.00186636
0.234375,0.00186459
0.238281,0.00186279
0.242188,0.00186095
0.246094,0.00185908
0.25,0.00185718
0.253906,0.00185525
0.257812,0.00185329
0.261719,0.00185129
0.265625,0.00184926
0.269531,0.0018472
0.273438,0.00184511
0.277344,0.00184298
0.28125,0.00184083
0.285156,0.00183864
0.289062,0.00183641
0.292969,0.00183415
0.296875,0.00183186
0.300781,0.00182954
0.304688,0.00182718
0.308594,0.00182479
0.3125,0.00182237
0.316406,0.00181991
0.320312,0.00181742
0.324219,0.0018149
0.328125,0.00181234
0.332031,0.00180974
0.335938,0.00180711
0.339844,0.00180445
0.34375,0.00180175
0.347656,0.00179902
0.351562,0.00179625
0.355469,0.00179345
0.359375,0.00179061
0.363281,0.00178773
0.367188,0.00178482
0.371094,0.00178188
0.375,0.00177889
0.378906,0.00177588
0.382812,0.00177282
0.386719,0.00176973
0.390625,0.0017666
0.394531,0.00176343
0.398438,0.00176023
0.402344,0.00175699
0.40625,0.00175371
0.410156,0.00175039
0.414062,0.00174704
0.417969,0.00174365
0.421875,0.00174021
0.425781,0.00173674
0.429688,0.00173323
0.433594,0.00172969
0.4375,0.0017261
0.441406,0.00172247
0.445312,0.0017188
0.449219,0.00171509
0.453125,0.00171134
0.457031,0.00170755
0.460938,0.00170372
0.464844,0.00169985
0.46875,0.00169594
0.472656,0.00169198
0.476562,0.00168798
0.480469,0.00168394
0.484375,0.00167986
0.488281,0.00167573
0.492188,0.00167156
0.496094,0.00166735
0.5,0.00166309
0.503906,0.00165879
0.507812,0.00165444
0.511719,0.00165005
0.515625,0.00164561
0.519531,0.00164113
0.523438,0.0016366
0.527344,0.00163202
0.53125,0.00162739
0.535156,0.00162272
0.539062,0.001618
0.542969,0.00161323
0.546875,0.00160842
0.550781,0.00160355
0.554688,0.00159864
0.558594,0.00159367
0.5625,0.00158866
0.566406,0.00158359
0.570312,0.00157847
0.574219,0.0015733
0.578125,0.00156808
0.582031,0.0015628
0.585938,0.00155747
0.589844,0.00155209
0.59375,0.00154665
0.597656,0.00154115
0.601562,0.0015356
0.605469,0.00153
0.609375,0.00152433
0.613281,0.00151861
0.617188,0.00151283
0.621094,0.00150699
0.625,0.00150109
0.628906,0.00149513
0.632812,0.00148911
0.636719,0.00148303
0.640625,0.00147688
0.644531,0.00147067
0.648438,0.0014644
0.652344,0.00145806
0.65625,0.00145166
0.660156,0.00144519
0.664062,0.00143865
0.667969,0.00143204
0.671875,0.00142536
0.675781,0.00141861
0.679688,0.00141179
0.683594,0.0014049
0.6875,0.00139793
0.691406,0.00139089
0.695312,0.00138377
0.699219,0.00137658
0.703125,0.0013693
0.707031,0.00136195
0.710938,0.00135451
0.714844,0.001347
0.71875,0.0013394
0.722656,0.00133171
0.726562,0.00132394
0.730469,0.00131608
0.734375,0.00130813
0.738281,0.00130008
0.742188,0.00129195
0.746094,0.00128372
0.75,0.00127539
0.753906,0.00126697
0.757812,0.00125844
0.761719,0.00124981
0.765625,0.00124108
0.769531,0.00123223
0.773438,0.00122328
0.777344,0.00121422
0.78125,0.00120504
0.785156,0.00119575
0.789062,0.00118633
0.792969,0.0011768
0.796875,0.00116714
0.800781,0.00115734
0.804688,0.00114742
0.808594,0.00113736
0.8125,0.00112716
0.816406,0.00111682
0.820312,0.00110633
0.824219,0.00109569
0.828125,0.0010849
0.832031,0.00107394
0.835938,0.00106282
0.839844,0.00105153
0.84375,0.00104006
0.847656,0.00102841
0.851562,0.00101657
0.855469,0.00100453
0.859375,0.000992298
0.863281,0.000979851
0.867188,0.000967187
0.871094,0.000954295
0.875,0.000941167
0.878906,0.000927794
0.882812,0.000914163
0.886719,0.000900263
0.890625,0.000886082
0.894531,0.000871606
0.898438,0.000856819
0.902344,0.000841706
0.90625,0.000826248
0.910156,0.000810425
0.914062,0.000794216
0.917969,0.000777595
0.921875,0.000760536
0.925781,0.000743009
0.929688,0.000724978
0.933594,0.000706405
0.9375,0.000687246
0.941406,0.000667449
0.945312,0.000646955
0.949219,0.000625694
0.953125,0.000603583
0.957031,0.000580524
0.960938,0.000556395
0.964844,0.000531047
0.96875,0.00050429
0.972656,0.000475877
0.976562,0.000445473
0.980469,0.000412597
0.984375,0.000376474
0.988281,0.00033556
0.992188,0.000285486
0.996094,0.000207094
1,-0.000273671
1.00391,-0.00023814
1.00781,-5.6247E-05
1.01172,-1.31393E-05
1.01562,-3.0576E-06
1.01953,-7.10702E-07
1.02344,-1.65183E-07
1.02734,-3.84157E-08
1.03125,-8.94963E-09
1.03516,-2.09618E-09
1.03906,-5.00004E-10
1.04297,-1.26927E-10
1.04688,-3.87424E-11
1.05078,-1.71127E-11
1.05469,-1.11659E-11
1.05859,-9.01681E-12
1.0625,-7.86595E-12
1.06641,-7.04058E-12
1.07031,-6.3653E-12
1.07422,-5.78745E-12
1.07812,-5.28395E-12
1.08203,-4.84063E-12
1.08594,-4.44868E-12
1.08984,-4.09959E-12
1.09375,-3.78858E-12
1.09766,-3.5086E-12
1.10156,-3.25643E-12
1.10547,-3.02979E-12
1.10938,-2.82326E-12
1.11328,-2.63085E-12
1.11719,-2.46115E-12
1.12109,-2.30193E-12
1.125,-2.16121E-12
1.12891,-2.02752E-12
1.13281,-1.90687E-12
1.13672,-1.79107E-12
1.14062,-1.69135E-12
1.14453,-1.59283E-12
1.14844,-1.5011E-12
1.15234,-1.42074E-12
1.15625,-1.34433E-12
1.16016,-1.26995E-12
1.16406,-1.20445E-12
1.16797,-1.1421E-12
1.17188,-1.08197E-12
1.17578,-1.02727E-12
1.17969,-9.76602E-13
1.18359,-9.27822E-13
1.1875,-8.80179E-13
1.19141,-8.39863E-13
1.19531,-7.98615E-13
1.19922,-7.61548E-13
1.20312,-7.25148E-13
1.20703,-6.92369E-13
1.21094,-6.61132E-13
1.21484,-6.28605E-13
1.21875,-6.02044E-13
1.22266,-5.73873E-13
1.22656,-5.50471E-13
1.23047,-5.25148E-13
1.23438,-5.02511E-13
1.23828,-4.80608E-13
1.24219,-4.59232E-13
1.24609,-4.40098E-13
1.25,-4.22347E-13
1.25391,-4.04549E-13
1.25781,-3.90788E-13
1.26172,-3.7324E-13
1.26562,-3.57145E-13
1.26953,-3.46177E-13
1.27344,-3.31138E-13
1.27734,-3.21335E-13
1.28125,-3.01819E-13
1.28516,-2.9934E-13
1.28906,-2.86985E-13
1.29297,-2.7738E-13
1.29688,-2.60137E-13
1.30078,-2.58581E-13
1.30469,-2.49659E-13
1.30859,-2.42012E-13
1.3125,-2.16983E-13
1.31641,-2.27288E-13
1.32031,-2.17848E-13
1.32422,-2.12513E-13
1.32812,-2.01391E-13
1.33203,-1.99571E-13
1.33594,-1.90074E-13
1.33984,-1.87606E-13
1.34375,-1.62992E-13
1.34766,-1.77052E-13
1.35156,-1.69092E-13
1.35547,-1.66666E-13
1.35938,-1.58968E-13
1.36328,-1.57583E-13
1.36719,-1.5161E-13
1.37109,-1.49933E-13
1.375,-1.16973E-13
1.37891,-1.41906E-13
1.38281,-1.37781E-13
1.38672,-1.34949E-13
1.39062,-1.2832E-13
1.39453,-1.28553E-13
1.39844,-1.23068E-13
1.40234,-1.23362E-13
1.40625,-1.10587E-13
1.41016,-1.18472E-13
1.41406,-1.13161E-13
1.41797,-1.12452E-13
1.42188,-1.01248E-13
1.42578,-1.08405E-13
1.42969,-1.0598E-13
1.43359,-1.04124E-13
1.4375,-6.45385E-14
1.44141,-1.00142E-13
1.44531,-9.88096E-14
1.44922,-9.58776E-14
1.45312,-8.69738E-14
1.45703,-9.34055E-14
1.46094,-8.96615E-14
1.46484,-9.07063E-14
1.46875,-7.98153E-14
1.47266,-8.83296E-14
1.47656,-8.3978E-14
1.48047,-8.47931E-14
1.48438,-7.8835E-14
1.48828,-8.29872E-14
1.49219,-8.00843E-14
1.49609,-8.05208E-14
1.5,-3.43625E-14


==> Data/statistics_02_sent.csv <==
lin,as,step,time,bulk,crack
15,4,0,0.0001,0.000692396466,2.82264901E-08
15,4,1,0.0002,0.00276890672,4.5150345E-07
15,4,2,0.0003,0.00622749752,2.28474226E-06
14,4,3,0.0004,0.0110647834,7.21652197E-06
15,4,4,0.0005,0.0172760343,1.76047014E-05
15,4,5,0.0006,0.0248551846,3.64703155E-05
14,4,6,0.0007,0.0337948448,6.74897971E-05
14,4,7,0.0008,0.044086316,0.000114985576
14,4,8,0.0009,0.0557196063,0.000183915116
14,4,9,0.001,0.06868345,0.000279858472
14,4,10,0.0011,0.0829653286,0.000409004439
14,4,11,0.0012,0.0985514942,0.000578135405
14,4,12,0.0013,0.115426994,0.000794611001
14,4,13,0.0014,0.1335757,0.00106635068
14,4,14,0.0015,0.152980332,0.00140181534
14,4,15,0.0016,0.173622493,0.00180998814
14,4,16,0.0017,0.195482699,0.00230035469
14,4,17,0.0018,0.218540409,0.00288288269
14,4,18,0.0019,0.242774063,0.00356800133
14,4,19,0.002,0.268161109,0.00436658052
14,4,20,0.0021,0.294678043,0.00528991022
14,4,21,0.0022,0.32230044,0.00634968013
14,4,22,0.0023,0.351002989,0.00755795986
14,4,23,0.0024,0.380759525,0.00892717997
14,4,24,0.0025,0.411543063,0.0104701142
14,4,25,0.0026,0.443325828,0.012199863
14,4,26,0.0027,0.476079285,0.0141298391
14,4,27,0.0028,0.509774164,0.016273755
14,4,28,0.0029,0.544380489,0.0186456136
14,4,29,0.003,0.579867592,0.0212597019
14,4,30,0.0031,0.616204136,0.0241305883
14,4,31,0.0032,0.653358124,0.0272731253
14,4,32,0.0033,0.691296905,0.0307024569
14,4,33,0.0034,0.729987173,0.0344340338
14,4,34,0.0035,0.769394956,0.0384836355
13,5,35,0.0036,0.809485596,0.042867403
14,5,36,0.0037,0.850223717,0.0476018826
13,5,37,0.0038,0.891573172,0.0527040849
14,5,38,0.0039,0.933496978,0.058191561
14,5,39,0.004,0.975957222,0.0640825009
14,5,40,0.0041,1.01891494,0.0703958598
14,5,41,0.0042,1.06232995,0.0771515197
14,5,42,0.0043,1.10616064,0.0843704956
15,4,43,0.0044,1.1503637,0.0920752012
15,4,44,0.0045,1.19489375,0.100289791
15,4,45,0.0046,1.23970289,0.109040604
15,4,46,0.0047,1.28474002,0.118356751
14,5,47,0.0048,1.32995003,0.128270884
14,5,48,0.0049,1.37527264,0.138820242
14,5,49,0.005,1.42064081,0.150048073
13,6,50,0.0051,1.4659785,0.162005605
13,6,51,0.0052,1.51119748,0.17475485
13,7,52,0.0053,1.55619263,0.188372658
10,8,53,0.0054,1.60083481,0.202956756
11,8,54,0.0055,1.6449595,0.218635281
11,8,55,0.0056,1.68834793,0.235582262
10,7,56,0.0057,1.73069525,0.254043159
12,6,57,0.0058,1.75977519,0.275929769
12,7,58,0.0059,1.79220053,0.304067866
10,7,59,0.0059,1.79129463,0.311196232
9,7,60,0.0059,1.78687131,0.322031136
11,8,61,0.0059,1.77891372,0.336084485
9,6,62,0.0059,1.76695032,0.353239411
11,8,63,0.006,1.74938126,0.374753162
11,4,64,0.006,1.72473603,0.401459071
11,4,65,0.006,1.68606995,0.437440755
11,7,66,0.006,1.62302189,0.489373653
8,8,67,0.006,1.55940375,0.545201179
10,9,68,0.006,1.4937145,0.601480318
10,8,69,0.006,1.42356189,0.660593734
11,7,70,0.006,1.35265965,0.720883033
11,7,71,0.006,1.28158505,0.780845876
11,7,72,0.006,1.21163883,0.840034215
11,8,73,0.006,1.14397601,0.897474557
9,9,74,0.0061,1.07808458,0.953363724
8,9,75,0.0061,1.01380244,1.00796019
11,9,76,0.0061,0.951017971,1.06135121
10,9,77,0.0061,0.88893442,1.11395073
10,9,78,0.0061,0.827829119,1.1657774
9,9,79,0.0061,0.766141413,1.21781467
11,8,80,0.0061,0.704260767,1.2700321
8,9,81,0.0061,0.639739116,1.32387105
9,9,82,0.0061,0.572213951,1.37963111
11,8,83,0.0061,0.497355476,1.43979631
10,9,84,0.0062,0.406588934,1.50922006
9,9,85,0.0062,0.282638138,1.59444601


==> Data/statistics_045_sent.csv <==
lin,as,step,time,bulk,crack
26,4,0,0.0001,0.0009387081,5.07188504E-08
25,4,1,0.0002,0.003753597,8.11238007E-07
24,4,2,0.0003,0.00844100028,4.10482067E-06
25,4,3,0.0004,0.0149948024,1.29641071E-05
24,4,4,0.0005,0.023406466,3.16219755E-05
25,4,5,0.0006,0.0336650497,6.54988283E-05
24,4,6,0.0007,0.0457572351,0.000121186397
25,4,7,0.0008,0.0596673584,0.00020642818
24,4,8,0.0009,0.0753774477,0.000330096652
24,4,9,0.001,0.0928672663,0.000502167405
24,4,10,0.0011,0.112114359,0.000733690415
24,4,11,0.0012,0.133094108,0.00103675865
24,4,12,0.0013,0.155779783,0.00142447422
25,4,13,0.0014,0.18014261,0.00191091243
25,4,14,0.0015,0.206151833,0.0025110839
25,4,15,0.0016,0.233774778,0.00324089518
25,4,16,0.0017,0.262976935,0.00411710814
24,4,17,0.0018,0.293722021,0.00515729852
24,4,18,0.0019,0.325972064,0.00637981418
25,4,19,0.002,0.35968748,0.00780373324
24,4,20,0.0021,0.394827151,0.00944882295
25,4,21,0.0022,0.43134851,0.0113354995
24,4,22,0.0023,0.469207619,0.0134847898
25,4,23,0.0024,0.508359251,0.0159182953
25,4,24,0.0025,0.548756975,0.0186581595
25,4,25,0.0026,0.59035323,0.0217270392
26,4,26,0.0027,0.63309941,0.0251480811
26,4,27,0.0028,0.676945937,0.028944905
26,4,28,0.0029,0.721842333,0.0331415945
26,4,29,0.003,0.767737293,0.0377626975
27,4,30,0.0031,0.814578753,0.0428332394
26,4,31,0.0032,0.862313944,0.0483787497
27,4,32,0.0033,0.910889455,0.054425308
27,4,33,0.0034,0.960251278,0.0609996117
27,4,34,0.0035,1.01034485,0.0681290733
27,4,35,0.0036,1.06111509,0.0758419527
27,4,36,0.0037,1.11250642,0.0841675374
27,4,37,0.0038,1.16446277,0.0931363828
28,4,38,0.0039,1.2169276,0.102780633
28,4,39,0.004,1.26984385,0.113134451
28,4,40,0.0041,1.32315394,0.124234593
29,4,41,0.0042,1.37679972,0.136121199
29,4,42,0.0043,1.43072235,0.148838868
27,5,43,0.0044,1.48486223,0.162438171
26,5,44,0.0045,1.53915878,0.17697781
27,6,45,0.0046,1.59355019,0.192527778
25,6,46,0.0047,1.64797293,0.209174101
23,7,47,0.0048,1.70236093,0.227026211
18,6,48,0.0049,1.75664358,0.246229007
18,6,49,0.005,1.81074082,0.266983801
18,7,50,0.0051,1.86454849,0.289588215
23,7,51,0.0052,1.91790538,0.314508169
20,6,52,0.0053,1.93125134,0.34381821
18,8,53,0.0054,1.98063277,0.383010109
20,7,54,0.0055,2.01602033,0.438887813
25,8,55,0.0056,1.99998107,0.52096981
20,7,56,0.0056,1.96456779,0.551721842
23,7,57,0.0056,1.89194602,0.605682127
19,7,58,0.0056,1.8013856,0.6755975
21,6,59,0.0056,1.69657992,0.752443045
21,8,60,0.0056,1.59286739,0.830730232
24,8,61,0.0057,1.49294736,0.905860688
21,6,62,0.0057,1.3953204,0.97863101
16,8,63,0.0057,1.30626916,1.04717157
23,8,64,0.0057,1.22146685,1.11250367
21,7,65,0.0057,1.14281037,1.17495392
20,7,66,0.0057,1.05950963,1.23643496
21,7,67,0.0057,0.980699647,1.29698854
28,7,68,0.0057,0.903206987,1.35728073
25,8,69,0.0057,0.824617497,1.41848259
26,8,70,0.0057,0.740754465,1.48242881
21,8,71,0.0058,0.646284573,1.552113
25,8,72,0.0058,0.530365773,1.63285762
64,8,73,0.0058,0.366902832,1.73108639
69,7,74,0.0058,0.164078488,1.80456503
71,10,75,0.0058,0.12822145,1.8149969
75,7,76,0.0058,0.0781946535,1.81614962


==> Data/statistics_049_sent.csv <==
lin,as,step,time,bulk,crack
33,4,0,0.0001,0.00112655242,6.27612781E-08
32,4,1,0.0002,0.00450459079,1.00384639E-06
32,4,2,0.0003,0.01012955,5.07949433E-06
33,4,3,0.0004,0.0179937191,1.60427621E-05
32,4,4,0.0005,0.0280863558,3.91325985E-05
32,4,5,0.0006,0.0403936943,8.10586336E-05
32,4,6,0.0007,0.0548989785,0.000149981802
32,4,7,0.0008,0.0715825037,0.000255490936
33,4,8,0.0009,0.090421664,0.000408575488
33,4,9,0.001,0.111391008,0.000621594575
33,4,10,0.0011,0.1344623,0.000908242576
33,4,11,0.0012,0.159604589,0.00128351153
33,4,12,0.0013,0.186784279,0.0017636506
33,4,13,0.0014,0.215965216,0.00236612298
33,4,14,0.0015,0.247108768,0.00310956047
32,4,15,0.0016,0.280173917,0.00401371627
34,4,16,0.0017,0.315117354,0.00509941622
33,4,17,0.0018,0.351893585,0.00638850912
33,4,18,0.0019,0.390455027,0.00790381643
33,4,19,0.002,0.430752122,0.00966908213
33,4,20,0.0021,0.472733452,0.0117089231
33,4,21,0.0022,0.516345846,0.0140487807
33,4,22,0.0023,0.561534508,0.0167148748
33,4,23,0.0024,0.608243137,0.0197341597
34,4,24,0.0025,0.65641405,0.023134285
34,4,25,0.0026,0.705988311,0.0269435601
35,4,26,0.0027,0.756905865,0.0311909253
35,4,27,0.0028,0.809105674,0.0359059303
34,4,28,0.0029,0.862525853,0.041118721
34,4,29,0.003,0.917103817,0.0468600381
34,4,30,0.0031,0.972776437,0.0531612282
34,4,31,0.0032,1.02948019,0.0600542712
34,4,32,0.0033,1.08715135,0.0675718277
35,4,33,0.0034,1.14572614,0.0757473094
35,4,34,0.0035,1.20514099,0.0846149798
35,4,35,0.0036,1.26533273,0.0942100909
35,4,36,0.0037,1.32623888,0.104569066
36,4,37,0.0038,1.387798,0.11572974
36,4,38,0.0039,1.44995006,0.127731674
37,4,39,0.004,1.51263697,0.140616566
37,4,40,0.0041,1.57580324,0.154428785
38,4,41,0.0042,1.63939683,0.169216081
39,4,42,0.0043,1.70337036,0.185030516
39,4,43,0.0044,1.76768267,0.201929724
38,4,44,0.0045,1.83230118,0.219978615
39,4,45,0.0046,1.89720509,0.239251751
41,4,46,0.0047,1.96239021,0.25983671
34,6,47,0.0048,2.02787614,0.281838989
33,7,48,0.0049,2.09371703,0.305389429
29,5,49,0.005,2.16001825,0.330656041
28,7,50,0.005,2.19413546,0.344250229
26,8,51,0.0051,2.2289782,0.358555083
32,7,52,0.0051,2.24937367,0.373397761
36,8,53,0.0052,2.03152635,0.390854648
45,9,54,0.0052,2.06180393,0.410465624
40,6,55,0.0053,2.09064897,0.432064763
54,7,56,0.0053,2.11610843,0.456332928
45,8,57,0.0054,2.14949635,0.485928571
47,6,58,0.0054,2.19037036,0.524897885
53,9,59,0.0055,2.22545573,0.583278288
58,8,60,0.0055,2.17716292,0.663693814
61,4,61,0.0056,2.1269283,0.755113789
73,6,62,0.0056,2.07772906,0.854457099
47,7,63,0.0057,2.02131655,0.954401599
69,7,64,0.0057,1.91479467,1.05363468
52,6,65,0.0058,1.85298007,1.14608409
75,6,66,0.0058,1.79336738,1.23106592
53,7,67,0.0059,1.68373085,1.31163223
52,6,68,0.0059,1.66194825,1.38364608
51,6,69,0.006,1.61474599,1.44813193
51,11,70,0.006,1.58035694,1.50549089
54,7,71,0.0061,1.56850978,1.55531419
54,6,72,0.0061,1.56236803,1.5984146
66,8,73,0.0062,1.55720761,1.63485823


==> data.dat <==
d2_dof  d2_l2_err  d3_dof d3_l2_err 
5       8.312e-02  7      8.472e-02 
17      2.547e-02  31     3.044e-02 
49      7.407e-03  111    1.022e-02 
129     2.102e-03  351    3.303e-03 
321     5.874e-04  1023   1.039e-03 
769     1.623e-04  2815   3.196e-04 
1793    4.442e-05  7423   9.658e-05 
4097    1.207e-05  18943  2.873e-05 
9217    3.261e-06  47103  8.437e-06 










